A $p$-version of convolution quadrature in wave propagation

We consider a novel way of discretizing wave scattering problems using the general formalism of convolution quadrature, but instead of reducing the timestep size ($h$-method), we achieve accuracy by increasing the order of the method ($p$-method). We base this method on discontinuous Galerkin timestepping and use the Z-transform. We show that for a certain class of incident waves, the resulting schemes observes(root)-exponential convergence rate with respect to the number of boundary integral operators that need to be applied. Numerical experiments confirm the findings.

==> figures/error_diffed_ifgf_solution_full31_DG.csv <==
p,L2error,H12_error
4.0,0.3282069448650489,0.06412740736526155
6.0,0.022543330555964577,0.003758806078308944
9.0,0.0015815025692140826,0.00018394711487597414
12.0,0.0007504981705857564,8.64504033976448e-05
16.0,0.0005094240462011618,6.941898473900233e-05
25.0,0.0,0.0


==> figures/error_diffed_refined_solution_full15_DG.csv <==
p,L2error,H12_error
4.0,13.283537463644215,1.6073360951852769
8.0,1.7867057460331537,0.20507207538520136
12.0,0.10355917779200918,0.011034403035857518
16.0,0.004348673209395858,0.000682283162564971
20.0,0.0005800719795930669,9.522181186323957e-05
25.0,7.759767619464578e-05,1.3239041178101756e-05


==> figures/error_pw.csv <==
8.0,0.022495816218829436,0.030657533912684783,0.009661004829070906,0.0008369361574839789,0.0010333061577102495,0.000408380216907301
9.0,0.012542986738017577,0.021924804851117533,0.005616590234523095,0.0004562551701937019,0.0007532365654313166,0.00020669223285220135
12.0,0.001352228320592709,0.0016073504438068893,0.0017027301747096543,3.300623298341514e-05,5.84242217180962e-05,4.848018124483538e-05
16.0,6.010774817246604e-05,0.00013340853979174408,7.93363633999622e-05,1.128517489469604e-06,2.759542102694079e-06,1.4084372398730487e-06


==> figures/fig1/dg_nonrec.csv <==
order,ndofs,error
0.0,0.0,0.0
0.0,33.0,1.9110879821276057
0.0,132.0,0.5987461705718475
0.0,297.0,0.0012390290490992828
0.0,528.0,9.061060505757834e-06
0.0,825.0,9.029049993780625e-08
0.0,1188.0,3.961221982373697e-09
0.0,1617.0,3.796361454366792e-09
0.0,2112.0,4.394290258058486e-09
81.0,2673.0,4.17599563262705e-09


==> figures/fig1/dg_rec.csv <==
order,ndofs,error
0.0,0.0,0.0
0.0,33.0,1.911087982119649
0.0,132.0,0.5987461704287851
0.0,297.0,0.0012390289060401072
0.0,528.0,9.060489509236935e-06
0.0,825.0,0.004540785258039838
0.0,1188.0,0.5855888496981826
0.0,1617.0,0.2847997984481105
0.0,2112.0,1.1395632238425646
81.0,2673.0,18.73219214982755


==> figures/fig1/dg_rec_smooth.csv <==
order,ndofs,error
0.0,0.0,0.0
0.0,33.0,1.911087982119649
0.0,132.0,0.5987461704287851
0.0,297.0,0.0012390289060401072
0.0,528.0,9.060733101411145e-06
0.0,825.0,9.000575725698345e-08
0.0,1188.0,5.100538748303851e-09
0.0,1617.0,4.11328739124972e-09
0.0,2112.0,5.091214214103523e-09
81.0,2673.0,4.5544921167817165e-09


==> figures/fig1/radau.csv <==
order,ndofs,error
0.0,0.0,0.0
0.0,9.0,1.8661284255722939
0.0,15.0,2.7563724314627587
0.0,27.0,1.833020604133438
0.0,51.0,1.866882612904881
0.0,99.0,1.2040982744074604
0.0,195.0,0.4523207592761749
0.0,387.0,0.038154302075975144
0.0,771.0,0.0025485991027436317
0.0,1539.0,0.000257713727898512
1.0,3075.0,1.4316304997930018e-05


==> figures/fig2/dg_nonrec.csv <==
order,ndofs,error
0.0,0.0,0.0
1.0,33.0,0.1258552129945345
4.0,132.0,0.031048472059682253
9.0,297.0,0.00015073340112138883
16.0,528.0,1.5623255371496718e-05
25.0,825.0,3.544557207968207e-06
36.0,1188.0,1.004519721759748e-06
49.0,1617.0,3.6573147447387447e-07
64.0,2112.0,1.521170881518992e-07
81.0,2673.0,7.19877084188851e-08
100.0,3300.0,2.6023521870841698e-08
121.0,3993.0,1.3720188285406415e-08


==> figures/fig2/dg_rec.csv <==
order,ndofs,error
0.0,0.0,0.0
1.0,33.0,0.12585521299426516
4.0,132.0,0.031048472051367154
9.0,297.0,0.00015073339935193966
16.0,528.0,1.562324044133718e-05
25.0,825.0,0.00024434008320528555
36.0,1188.0,0.02609931211126508
49.0,1617.0,0.027387858020690117
64.0,2112.0,0.0527790296489883
81.0,2673.0,0.882235202995743
100.0,3300.0,0.08706952965881445
121.0,3993.0,0.18262930863534096


==> figures/fig2/dg_rec_smooth.csv <==
order,ndofs,error
0.0,0.0,0.0
1.0,33.0,0.12585521299426516
4.0,132.0,0.031048472051367154
9.0,297.0,0.00015073339935193966
16.0,528.0,1.562325518259921e-05
25.0,825.0,3.5445405949577607e-06
36.0,1188.0,1.0045204631590945e-06
49.0,1617.0,3.6571780357157364e-07
64.0,2112.0,1.5211869228821083e-07
81.0,2673.0,7.19738280430867e-08
100.0,3300.0,2.5952818963554183e-08
121.0,3993.0,1.3723860178491143e-08


==> figures/fig2/radau.csv <==
order,ndofs,error
0.0,0.0,0.0
1.0,9.0,0.12328933801973044
1.0,15.0,0.18016659087759945
1.0,27.0,0.12535927889017476
1.0,51.0,0.12518703944747836
1.0,99.0,0.0804817295482653
1.0,195.0,0.021157086720273388
1.0,387.0,0.0014157894915922155
1.0,771.0,0.0001600671852271876
1.0,1539.0,2.657144031105083e-05
1.0,3075.0,4.5179449379706416e-06
1.0,6147.0,7.751131716855156e-07


==> figures/spectrum_p25N15.csv <==
4.325134653595241616e+02 3.040036491286197133e+02
4.325134653595259806e+02 -3.040036491286197702e+02
8.938180933877370649e+01 2.555398002124815662e+02
8.938180933877360701e+01 -2.555398002124820209e+02
2.559681915261934293e+01 1.637047875824977439e+02
2.559681915261909069e+01 -1.637047875824977723e+02
9.930518347555571168e+00 1.198835935625604066e+02
9.930518347555686631e+00 -1.198835935625601650e+02
4.351829569955904198e+00 9.669452657766861137e+01
4.351829569955976140e+00 -9.669452657766872505e+01
2.468502733257404547e+00 8.256250700814049992e+01
2.255572007299730508e+00 7.068531088786089356e+01
2.468502733257436965e+00 -8.256250700814042887e+01
2.252731154516483869e+00 5.890485932857262696e+01
2.255572007299710968e+00 -7.068531088786097882e+01
2.252728336834100009e+00 4.712388980342998224e+01
2.252728336819794563e+00 3.534291735288520186e+01
2.252728336819795452e+00 2.356194490192343238e+01
2.252728336819875832e+00 1.178097245096174639e+01
2.252728336819707522e+00 -3.560713608597417352e-14
2.252731154516480316e+00 -5.890485932857264118e+01
2.252728336819869615e+00 -1.178097245096172685e+01
2.252728336834047607e+00 -4.712388980342997513e+01
2.252728336819798560e+00 -2.356194490192343238e+01
2.252728336819811439e+00 -3.534291735288520897e+01
4.676439773349029565e+02 2.836224089738044540e+02
3.973184770499482283e+02 -3.190097567161587904e+02
9.813799322282271476e+01 2.636819887930456048e+02
8.156754234509639900e+01 -2.476653836236556288e+02
2.736581748254322477e+01 1.676215516597326882e+02
2.397000477182065836e+01 -1.599675406411279539e+02
9.409259183182133057e+00 -1.179954906382219377e+02
1.048497428375188534e+01 1.218472251817480156e+02
4.147974367489152492e+00 -9.563227728661028948e+01
4.569122647724976893e+00 9.779158412475747753e+01
2.429156598294000879e+00 -8.180138679457962780e+01
2.254727699089523529e+00 -6.994907659962825619e+01
2.514414625673995651e+00 8.333022551270073564e+01
2.252729987574595860e+00 -5.816854961452371953e+01
2.256733164705851280e+00 7.142156393049380370e+01
2.252728336815871035e+00 -4.638757902545069811e+01
2.252728336819822985e+00 -3.460660657470008061e+01
2.252728336819823429e+00 -2.282563412373835376e+01
2.252728336819827870e+00 -1.104466167277654698e+01
2.252728336819865618e+00 7.363107781850924960e-01
2.252733079697810670e+00 5.964116849330751080e+01
2.252728336819834976e+00 1.251728322914680369e+01
2.252728336889509020e+00 4.786020058122262810e+01
2.252728336819799893e+00 2.429825568010855719e+01
2.252728336819846522e+00 3.607922813107028048e+01
5.016704266555078675e+02 2.575600494382899797e+02
3.629193978942312242e+02 -3.291265188477933634e+02
1.079611372569421661e+02 2.720526373226754231e+02
7.458382787096276445e+01 -2.400832761979627605e+02
2.929281424826622882e+01 1.717283602087790655e+02
2.247138119657439503e+01 -1.563998388637978394e+02
1.107535038624106249e+01 1.238902247034113344e+02
8.918732697079919447e+00 -1.161793087503724422e+02
3.957193225238809120e+00 -9.460286533765776085e+01
4.800265509092382032e+00 9.892543008058329690e+01
2.395744773602525690e+00 -8.104575648834284607e+01
2.567518331163380907e+00 8.410577221680092919e+01
2.254120170557250447e+00 -6.921284577379351788e+01
2.252729289889681130e+00 -5.743223952865178461e+01
2.258313456704848843e+00 7.215786074552987372e+01
2.252728336812117149e+00 -4.565126824737155431e+01
2.252728336819828758e+00 -3.387029579651492384e+01
2.252728336819775912e+00 -2.208932334555318278e+01
2.252728336819849631e+00 -1.030835089459147014e+01
2.252728336819728838e+00 1.472621556370198537e+00
2.252736213969884549e+00 6.037747685880378867e+01
2.252728336819863397e+00 1.325359400733195336e+01
2.252728337032358308e+00 4.859651135867103733e+01
2.252728336819796340e+00 2.503456645829367488e+01
2.252728336819825650e+00 3.681553890925540884e+01
5.334181618061007839e+02 2.257556601113356294e+02
3.299785458888383118e+02 -3.349516267136000351e+02
1.189903652598042072e+02 2.805931245376178822e+02
6.833214146526444210e+01 -2.328068698655637547e+02
3.139571431626256981e+01 1.760362812964082764e+02
2.108854443105203558e+01 -1.529922662351842177e+02
1.170465754132052538e+01 1.260166814956974832e+02
8.456709523784688542e+00 -1.144316540661928059e+02
5.045730600084441519e+00 1.000980613602293801e+02
3.779157424408494670e+00 -9.360432396208061334e+01
2.367640112009131492e+00 -8.029463112806489278e+01
2.628425370877221390e+00 8.489049412215736368e+01
2.253687576442731544e+00 -6.847660979256903602e+01
2.252728878683415203e+00 -5.669592919481017645e+01
2.260441763376171309e+00 7.289424007104470604e+01
2.252728336813268673e+00 -4.491495746924015009e+01
2.252741251619599705e+00 6.111378407967008997e+01
2.252728336819791455e+00 -3.313398501832984522e+01
2.252728336819811439e+00 -2.135301256736810416e+01
2.252728336819803445e+00 -9.572040116406382637e+00
2.252728336819726174e+00 2.208932334555345101e+00
2.252728337367993383e+00 4.933282213549522766e+01
2.252728336819830535e+00 1.398990478551702310e+01
2.252728336819804777e+00 3.755184968744053720e+01
2.252728336819824317e+00 2.577087723647875706e+01
5.616467863873050419e+02 1.884457333185254129e+02
2.989629618544712457e+02 -3.371325935866147461e+02
1.313785462200133907e+02 2.892199563710437928e+02
6.272573096475058207e+01 -2.258412749811801916e+02
3.369482466959827605e+01 1.805568896124275966e+02
1.981047914926287490e+01 -1.497359533482923268e+02
1.237622645140756106e+01 1.282309546742301620e+02
8.021173618034692865e+00 -1.127493296386718953e+02
5.306062584772763380e+00 1.013115012078315686e+02
3.613560136495710839e+00 -9.263468816982172882e+01
2.344229539716649491e+00 -7.954714841235073663e+01
2.697724544749011244e+00 8.568584859230234940e+01
2.253382767723645763e+00 -6.774036444568451998e+01
2.252728639919338249e+00 -5.595961869798878041e+01
2.263278190870674056e+00 7.363075944836465681e+01
2.252728336815225774e+00 -4.417864669108182341e+01
2.252749248242499114e+00 6.185008968815951391e+01
2.252728336819801225e+00 -3.239767424014476660e+01
2.252728336819838084e+00 -2.061670178918302554e+01
2.252728336819815436e+00 -8.835729338221316453e+00
2.252728336819841637e+00 2.945243112740514313e+00
2.252728338109889705e+00 5.006913291120481801e+01
2.252728336819827870e+00 1.472621556370215323e+01
2.252728336819810995e+00 3.828816046562557318e+01
2.252728336819839416e+00 2.650718801466392094e+01
5.851399576256167165e+02 1.461931327240137080e+02
2.701630517205730939e+02 -3.363159944130918007e+02
1.452908080362303735e+02 2.978180947200943365e+02
5.768845968815452352e+01 -2.191855526657613495e+02
3.621321547481405645e+01 1.853022057152533080e+02
1.862738548696617968e+01 -1.466225611960234971e+02
1.309374468575832218e+01 1.305376937318773685e+02
7.610303606441245705e+00 -1.111293191371582907e+02
5.581889191944108042e+00 1.025678103820596334e+02
3.460103451708373079e+00 -9.169199527047466347e+01
2.775975042266537685e+00 8.649339463276393758e+01
2.267018755809198094e+00 7.436750151081733406e+01
2.324923409546178821e+00 -7.880256529207652250e+01
2.252761788734058079e+00 6.258639306486787746e+01
2.252728339677510405e+00 5.080544368495480256e+01
2.253170255913740316e+00 -6.700410829587134742e+01
2.252728336819765698e+00 3.902447124381060917e+01
2.252728336819814992e+00 2.724349879284896403e+01
2.252728336819801669e+00 1.546252634188728514e+01
2.252728336819830091e+00 3.681553890925541417e+00
2.252728503443263808e+00 -5.522330809557637821e+01
2.252728336819832311e+00 -8.099418560036218295e+00
2.252728336816999910e+00 -4.344233591290977614e+01
2.252728336819804777e+00 -1.988039101099793271e+01
2.252728336819830091e+00 -3.166136346195966311e+01
6.028063924722989668e+02 9.988444828802641950e+01
2.437206665018529463e+02 -3.331104397787195239e+02
1.609013537515795633e+02 3.062331966891922548e+02
5.315364954683246168e+01 -2.128344370399527179e+02
3.897713787456146406e+01 1.902845991979093583e+02
1.753052926397835165e+01 -1.436442604039258413e+02
1.386129914547863251e+01 1.329418602505690785e+02
7.222456527621756273e+00 -1.095687711297627658e+02
5.873931292935373527e+00 1.038690995475055985e+02
2.863701132512921355e+00 8.731478254554210139e+01
3.318486137161287264e+00 -9.077428827433126912e+01
2.271899857876150008e+00 7.510458153990032315e+01
2.309163937743378359e+00 -7.806025209095808748e+01
2.252781223391748355e+00 6.332269341018998432e+01
2.252728342873043577e+00 5.154175445531141975e+01
2.253023662418431439e+00 -6.626784153742704575e+01
2.252728336819679100e+00 3.976078202199560252e+01
2.252728336819803445e+00 2.797980957103415278e+01
2.252728336819823429e+00 1.619883712007241172e+01
2.252728336819790123e+00 4.417864669110620035e+00
2.252728426719771804e+00 -5.448699742572142668e+01
2.252728336819829646e+00 -7.363107781851026878e+00
2.252728336818152322e+00 -4.270602513473090767e+01
2.252728336819798560e+00 -1.914408023281281146e+01
2.252728336819812327e+00 -3.092505268377455607e+01
6.137794351002266922e+02 5.069170961140360987e+01
2.196608552500631788e+02 -3.280631131147170549e+02
1.783878956091929240e+02 3.142629526129665578e+02
4.906297766635304924e+01 -2.067796514853771157e+02
4.201650658872496535e+01 1.955166434117104188e+02
1.651211233572204407e+01 -1.407937076118848836e+02
1.468342474453154978e+01 1.354487506976571467e+02
6.183012387717259806e+00 1.052175425085860212e+02
6.856153611542076476e+00 -1.080649838008109924e+02
2.961388667344134085e+00 8.815174235914047074e+01
3.188392615113053274e+00 -8.987962198966273775e+01
2.278202219704966058e+00 7.584215626985901793e+01
2.252810995106504510e+00 6.405898972237332600e+01
2.296432283816847164e+00 -7.731968448640554925e+01
2.252728349194916824e+00 5.227806521987736943e+01
2.252923620984088604e+00 -6.553156522768631476e+01
2.252728336819584953e+00 4.049709280018049640e+01
2.252728336819816324e+00 2.871612034921921008e+01
2.252728336819771915e+00 1.693514789825749034e+01
2.252728336819828314e+00 5.154175447295695101e+00
2.252728384344684809e+00 -5.375068671339727189e+01
2.252728336819822985e+00 -6.626797003666017538e+00
2.252728336818919708e+00 -4.196971435654877780e+01
2.252728336819814103e+00 -1.840776945462772929e+01
2.252728336819824317e+00 -3.018874190558943482e+01
6.175012960211221298e+02 0.000000000000000000e+00
1.979229075866635981e+02 -3.216479796368852249e+02
1.979229075866637118e+02 3.216479796368846564e+02
4.536545589564896375e+01 -2.010109056050060872e+02
4.536545589564882164e+01 2.010109056050061724e+02
1.556516024385324926e+01 -1.380640202608626623e+02
1.556516024385295083e+01 1.380640202608623497e+02
6.510067759498567419e+00 -1.066153899961453675e+02
6.510067759498507023e+00 1.066153899961452822e+02
3.069483591900282970e+00 -8.900607147217434090e+01
3.069483591900289188e+00 8.900607147217417037e+01
2.286253937654916246e+00 -7.658043381673907390e+01
2.252856086351402443e+00 -6.479528079192624546e+01
2.286253937654870061e+00 7.658043381673911654e+01
2.252728361382301703e+00 -5.301437597470646068e+01
2.252856086351432641e+00 6.479528079192625967e+01
2.252728336819400212e+00 -4.123340357836491421e+01
2.252728336819822985e+00 -2.945243112740432068e+01
2.252728336819787458e+00 -1.767145867644256541e+01
2.252728336819769250e+00 -5.890486225480781712e+00
2.252728336819804777e+00 5.890486225480813687e+00
2.252728361382312805e+00 5.301437597470637542e+01
2.252728336819806110e+00 1.767145867644254764e+01
2.252728336819324717e+00 4.123340357836494263e+01
2.252728336819801669e+00 2.945243112740432068e+01
6.137794351002270332e+02 -5.069170961140400777e+01
2.196608552500636335e+02 3.280631131147177371e+02
1.783878956091935493e+02 -3.142629526129665578e+02
4.906297766635273661e+01 2.067796514853774568e+02
4.201650658872491562e+01 -1.955166434117102483e+02
1.651211233572215775e+01 1.407937076118851962e+02
1.468342474453143254e+01 -1.354487506976571467e+02
6.183012387717117697e+00 -1.052175425085858080e+02
6.856153611542269211e+00 1.080649838008109782e+02
2.961388667344134529e+00 -8.815174235914038547e+01
3.188392615113138984e+00 8.987962198966266669e+01
2.278202219704880349e+00 -7.584215626985898950e+01
2.252810995106433900e+00 -6.405898972237334021e+01
2.296432283816792097e+00 7.731968448640556346e+01
2.252728349194876856e+00 -5.227806521987729838e+01
2.252923620984124575e+00 6.553156522768624370e+01
2.252728336819591171e+00 -4.049709280018048929e+01
2.252728336819822541e+00 -2.871612034921924206e+01
2.252728336819818544e+00 -1.693514789825752231e+01
2.252728336819778132e+00 -5.154175447295772372e+00
2.252728384344647061e+00 5.375068671339726478e+01
2.252728336819805222e+00 6.626797003665996222e+00
2.252728336818912602e+00 4.196971435654874938e+01
2.252728336819805222e+00 1.840776945462773995e+01
2.252728336819812327e+00 3.018874190558943837e+01
6.028063924722982847e+02 -9.988444828802653319e+01
2.437206665018541969e+02 3.331104397787187850e+02
1.609013537515799044e+02 -3.062331966891928232e+02
5.315364954683297327e+01 2.128344370399524905e+02
3.897713787456140722e+01 -1.902845991979096425e+02
1.753052926397838007e+01 1.436442604039258413e+02
1.386129914547836073e+01 -1.329418602505696754e+02
7.222456527621813116e+00 1.095687711297627374e+02
5.873931292935576920e+00 -1.038690995475057974e+02
2.863701132512949776e+00 -8.731478254554221508e+01
3.318486137161303251e+00 9.077428827433135439e+01
2.271899857875998130e+00 -7.510458153990025210e+01
2.309163937743432093e+00 7.806025209095813011e+01
2.252781223391752352e+00 -6.332269341018994879e+01
2.252728342873071998e+00 -5.154175445531140554e+01
2.253023662418449202e+00 6.626784153742677574e+01
2.252728336819688426e+00 -3.976078202199561673e+01
2.252728336819789678e+00 -2.797980957103409594e+01
2.252728336819813215e+00 -1.619883712007236909e+01
2.252728336819896260e+00 -4.417864669110699971e+00
2.252728426719775356e+00 5.448699742572143379e+01
2.252728336819857180e+00 7.363107781851098821e+00
2.252728336818189181e+00 4.270602513473087214e+01
2.252728336819834087e+00 1.914408023281279725e+01
2.252728336819820765e+00 3.092505268377453831e+01
5.851399576256189903e+02 -1.461931327240141627e+02
2.701630517205744582e+02 3.363159944130917438e+02
1.452908080362307714e+02 -2.978180947200946775e+02
5.768845968815409719e+01 2.191855526657611222e+02
3.621321547481422698e+01 -1.853022057152532227e+02
1.862738548696572494e+01 1.466225611960242077e+02
1.309374468575817829e+01 -1.305376937318765727e+02
7.610303606441132018e+00 1.111293191371582623e+02
5.581889191944155115e+00 -1.025678103820596476e+02
3.460103451708245181e+00 9.169199527047496190e+01
2.775975042266340065e+00 -8.649339463276382389e+01
2.267018755809270480e+00 -7.436750151081709248e+01
2.324923409546045594e+00 7.880256529207670724e+01
2.252761788734094495e+00 -6.258639306486793430e+01
2.252728339677547709e+00 -5.080544368495489493e+01
2.253170255913790054e+00 6.700410829587143269e+01
2.252728336819799004e+00 -3.902447124381058075e+01
2.252728336819818544e+00 -2.724349879284894982e+01
2.252728336819819432e+00 -1.546252634188727448e+01
2.252728336819902921e+00 -3.681553890925568506e+00
2.252728503443267805e+00 5.522330809557631426e+01
2.252728336819813215e+00 8.099418560036246717e+00
2.252728336816953281e+00 4.344233591290969798e+01
2.252728336819830979e+00 1.988039101099789718e+01
2.252728336819834087e+00 3.166136346195963824e+01
5.616467863873045872e+02 -1.884457333185249581e+02
2.989629618544719847e+02 3.371325935866138934e+02
1.313785462200124243e+02 -2.892199563710432244e+02
6.272573096475015575e+01 2.258412749811799927e+02
3.369482466959804867e+01 -1.805568896124274261e+02
1.981047914926293174e+01 1.497359533482925542e+02
1.237622645140750421e+01 -1.282309546742301620e+02
8.021173618034756814e+00 1.127493296386714547e+02
5.306062584772805124e+00 -1.013115012078317818e+02
3.613560136495707731e+00 9.263468816982160092e+01
2.344229539716620625e+00 7.954714841235075085e+01
2.697724544748977049e+00 -8.568584859230205097e+01
2.253382767723483227e+00 6.774036444568449156e+01
2.252728639919348463e+00 5.595961869798883725e+01
2.263278190870665618e+00 -7.363075944836468523e+01
2.252728336815254639e+00 4.417864669108172393e+01
2.252749248242566615e+00 -6.185008968815961339e+01
2.252728336819836752e+00 3.239767424014479502e+01
2.252728336819822985e+00 2.061670178918298646e+01
2.252728336819800781e+00 8.835729338221259610e+00
2.252728336819791455e+00 -2.945243112740344671e+00
2.252728338109897255e+00 -5.006913291120487486e+01
2.252728336819803445e+00 -1.472621556370212836e+01
2.252728336819815880e+00 -3.828816046562555897e+01
2.252728336819846966e+00 -2.650718801466390318e+01
5.334181618060994197e+02 -2.257556601113351746e+02
3.299785458888367202e+02 3.349516267135988983e+02
1.189903652598038093e+02 -2.805931245376177117e+02
6.833214146526438526e+01 2.328068698655636695e+02
3.139571431626248454e+01 -1.760362812964079069e+02
2.108854443105212084e+01 1.529922662351845588e+02
1.170465754132068170e+01 -1.260166814956975827e+02
8.456709523784656568e+00 1.144316540661930190e+02
5.045730600084398887e+00 -1.000980613602292095e+02
3.779157424408473798e+00 9.360432396208040018e+01
2.367640112009103515e+00 8.029463112806476488e+01
2.628425370877252476e+00 -8.489049412215713630e+01
2.253687576442638729e+00 6.847660979256900760e+01
2.252728878683382341e+00 5.669592919481019067e+01
2.260441763376107804e+00 -7.289424007104476289e+01
2.252728336813242471e+00 4.491495746924022825e+01
2.252741251619561513e+00 -6.111378407967021076e+01
2.252728336819787014e+00 3.313398501832986653e+01
2.252728336819837640e+00 2.135301256736812903e+01
2.252728336819787458e+00 9.572040116406416388e+00
2.252728336819916244e+00 -2.208932334555292254e+00
2.252728337368030687e+00 -4.933282213549529871e+01
2.252728336819812327e+00 -1.398990478551706396e+01
2.252728336819787014e+00 -3.755184968744053009e+01
2.252728336819826538e+00 -2.577087723647877482e+01
5.016704266555042295e+02 -2.575600494382894112e+02
3.629193978942313947e+02 3.291265188477934771e+02
1.079611372569423651e+02 -2.720526373226747410e+02
7.458382787096250865e+01 2.400832761979629311e+02
2.929281424826582736e+01 -1.717283602087789234e+02
2.247138119657448030e+01 1.563998388637976120e+02
1.107535038624130941e+01 -1.238902247034113628e+02
8.918732697079757799e+00 1.161793087503726696e+02
4.800265509092521476e+00 -9.892543008058336795e+01
3.957193225238697654e+00 9.460286533765781769e+01
2.567518331163341383e+00 -8.410577221680121340e+01
2.258313456704816424e+00 -7.215786074552985951e+01
2.395744773602473732e+00 8.104575648834294554e+01
2.252736213969821488e+00 -6.037747685880378157e+01
2.252728337032276151e+00 -4.859651135867099470e+01
2.254120170557183833e+00 6.921284577379357472e+01
2.252728336819803445e+00 -3.681553890925541594e+01
2.252728336819817656e+00 -2.503456645829367844e+01
2.252728336819828314e+00 -1.325359400733196402e+01
2.252728336819734611e+00 -1.472621556370129925e+00
2.252729289889667363e+00 5.743223952865172777e+01
2.252728336819838972e+00 1.030835089459150566e+01
2.252728336812141574e+00 4.565126824737160405e+01
2.252728336819841193e+00 2.208932334555325028e+01
2.252728336819838972e+00 3.387029579651497357e+01
4.676439773349045481e+02 -2.836224089738049656e+02
3.973184770499480578e+02 3.190097567161578809e+02
9.813799322282260107e+01 -2.636819887930453206e+02
8.156754234509632795e+01 2.476653836236554014e+02
2.736581748254336688e+01 -1.676215516597327166e+02
2.397000477182085021e+01 1.599675406411279255e+02
9.409259183182062003e+00 1.179954906382218383e+02
1.048497428375185159e+01 -1.218472251817483567e+02
4.147974367489166703e+00 9.563227728661009053e+01
4.569122647725101238e+00 -9.779158412475770490e+01
2.429156598294162972e+00 8.180138679457994044e+01
2.254727699089466242e+00 6.994907659962827040e+01
2.514414625673896619e+00 -8.333022551270063616e+01
2.252729987574578541e+00 5.816854961452370532e+01
2.256733164705894357e+00 -7.142156393049407370e+01
2.252728336815933652e+00 4.638757902545064837e+01
2.252728336819823429e+00 3.460660657470011614e+01
2.252728336819794119e+00 2.282563412373832534e+01
2.252728336819761257e+00 1.104466167277658784e+01
2.252728336819849186e+00 -7.363107781851325750e-01
2.252733079697799123e+00 -5.964116849330750370e+01
2.252728336819835420e+00 -1.251728322914682856e+01
2.252728336889495697e+00 -4.786020058122264231e+01
2.252728336819786570e+00 -2.429825568010854298e+01
2.252728336819812771e+00 -3.607922813107026627e+01


==> figures/spectrum_p3N255.csv <==
9.776108560193006269e+01 2.220346818039084553e+02
2.252728336261322184e+00 1.387610065627506811e-14
9.776108560192990637e+01 -2.220346818039084837e+02
9.969104642425924112e+01 2.227272311739756105e+02
2.252728337153902416e+00 7.823302011103175913e-01
9.585796006313283613e+01 -2.213229354482855911e+02
1.016478165984115094e+02 2.233999214430357085e+02
2.252728338407980591e+00 1.564660404530747506e+00
9.398167957642938575e+01 -2.205926471356606555e+02
1.036313536225424627e+02 2.240520838157368928e+02
2.252728336133050124e+00 2.346990610482502237e+00
9.213223816357491103e+01 -2.198444644192018700e+02
1.056415980279147675e+02 2.246830432420619275e+02
2.252728325113360519e+00 3.129320815033726166e+00
9.030961452434209491e+01 -2.190790270069419989e+02
1.076784729932281266e+02 2.252921188604786096e+02
2.252728300707790510e+00 3.911651008084589876e+00
8.851377246894527673e+01 -2.182969664109514838e+02
1.097418839708913083e+02 2.258786244586438272e+02
2.252728261504501894e+00 4.693981171426661270e+00
8.674466135718999737e+01 -2.174989056155723119e+02
1.118317183260785441e+02 2.264418689512566800e+02
2.252728212724377510e+00 5.476311276900687197e+00
8.500221654346992750e+01 -2.166854587648040535e+02
1.139478449893913421e+02 2.269811568746067962e+02
2.252728170367912952e+00 6.258641284676921934e+00
8.328635982674246918e+01 -2.158572308688968633e+02
1.160901141239365302e+02 2.274957888973289926e+02
2.252728166095157913e+00 7.040971141682766721e+00
8.159699990461776054e+01 -2.150148175301502533e+02
1.182583568076030929e+02 2.279850623468261119e+02
2.252728252830995981e+00 7.823300780200817428e+00
7.993403283070998100e+01 -2.141588046878867146e+02
1.204523847313095075e+02 2.284482717507970051e+02
2.252728511082259466e+00 8.605630116661581397e+00
7.829734247440774197e+01 -2.132897683825139836e+02
1.226719899139552012e+02 2.288847093932446342e+02
2.252729055955657866e+00 9.387959050653734039e+00
7.668680098223920538e+01 -2.124082745385623525e+02
1.249169444347930948e+02 2.292936658843297835e+02
2.252730044861838365e+00 1.017028746417449803e+01
7.510226924001972293e+01 -2.115148787665334851e+02
1.271870001839114366e+02 2.296744307433773713e+02
2.252731685887687796e+00 1.095261522114289399e+01
7.354359733499096308e+01 -2.106101261833595117e+02
1.294818886314747033e+02 2.300262929943271502e+02
2.252734246823679509e+00 1.173494216719795347e+01
7.201062501718293163e+01 -2.096945512512458265e+02
1.318013206163496989e+02 2.303485417728743698e+02
2.252738064823004649e+00 1.251726812980238002e+01
7.050318215924554011e+01 -2.087686776346162105e+02
1.341449861547084197e+02 2.306404669445312265e+02
2.252743556675930403e+00 1.329959291867316473e+01
6.902108921402994213e+01 -2.078330180748664588e+02
1.365125542691531564e+02 2.309013597327947309e+02
2.252751229676187350e+00 1.408191632655887915e+01
6.756415766921709576e+01 -2.068880742825826644e+02
1.389036728388956021e+02 2.311305133566078212e+02
2.252761693056366976e+00 1.486423813038289765e+01
6.613219049832284213e+01 -2.059343368468655058e+02
1.413179684714540372e+02 2.313272236762459784e+02
2.252775669968979155e+00 1.564655809277092935e+01
6.472498260743543597e+01 -2.049722851613614694e+02
1.437550463963221432e+02 2.314907898467719178e+02
2.252794009986881729e+00 1.642887596398075445e+01
6.334232127707093696e+01 -2.040023873665863050e+02
1.462144903810058736e+02 2.316205149781586385e+02
2.252817702097011043e+00 1.721119148425028555e+01
6.198398659856087534e+01 -2.030251003080934993e+02
1.486958626697859813e+02 2.317157068011833303e+02
2.252847888157889944e+00 1.799350438658045448e+01
6.064975190442055464e+01 -2.020408695100273064e+02
1.511987039455357831e+02 2.317756783381711045e+02
2.252885876794136433e+00 1.877581439996658474e+01
5.933938419217674465e+01 -2.010501291635728478e+02
1.537225333148643927e+02 2.317997485776616031e+02
2.252933157695279132e+00 1.955812125309186911e+01
5.805264454116318262e+01 -2.000533021298022618e+02
1.562668483168239959e+02 2.317872431520603413e+02
2.252991416288887994e+00 2.034042467849554114e+01
5.678928852183046416e+01 -1.990507999564000272e+02
1.588311249553822790e+02 2.317374950173357320e+02
2.253062548755071504e+00 2.112272441722612726e+01
5.554906659714561812e+01 -1.980430229077369972e+02
1.614148177558037105e+02 2.316498451338140114e+02
2.253148677349843698e+00 2.190502022398908366e+01
5.433172451569015493e+01 -1.970303600077498913e+02
1.640173598450597297e+02 2.315236431471263074e+02
2.253252166002262413e+00 2.268731187279793460e+01
5.313700369610135965e+01 -1.960131890950783884e+02
1.666381630563316207e+02 2.313582480683650431e+02
2.253375636151214056e+00 2.346959916313336691e+01
5.196464160253015763e+01 -1.949918768898980943e+02
1.692766180576380179e+02 2.311530289525047124e+02
2.253521982786274247e+00 2.425188192661762798e+01
5.081437211082607064e+01 -1.939667790718903575e+02
1.719320945045730014e+02 2.309073655741546531e+02
2.253694390656598490e+00 2.503416003420551661e+01
4.968592586518738585e+01 -1.929382403687774854e+02
1.746039412171057847e+02 2.306206490997171841e+02
2.253896350611121591e+00 2.581643340389466701e+01
4.857903062505097580e+01 -1.919065946548619479e+02
1.772914863803427465e+02 2.302922827550284808e+02
2.254131676033974241e+00 2.659870200895425185e+01
4.749341160202293111e+01 -1.908721650589955061e+02
1.799940377691316371e+02 2.299216824875836096e+02
2.254404519337571688e+00 2.738096588667069753e+01
4.642879178668474083e+01 -1.898352640814175629e+02
1.827108829963314065e+02 2.295082776224496683e+02
2.254719388476135400e+00 2.816322514760634022e+01
4.538489226513926411e+01 -1.887961937188996728e+02
1.854412897845450630e+02 2.290515115109903093e+02
2.255081163443710235e+00 2.894547998536470246e+01
4.436143252518636615e+01 -1.877552455976379520e+02
1.881845062610760237e+02 2.285508421715476004e+02
2.255495112718610251e+00 2.972773068685556908e+01
4.335813075204956846e+01 -1.867127011133465260e+02
1.909397612758299374e+02 2.280057429212353668e+02
2.255966909618642990e+00 3.050997764305022031e+01
4.237470411360030909e+01 -1.856688315780081950e+02
1.937062647418532606e+02 2.274157029980271432e+02
2.256502648530268385e+00 3.129222136021437350e+01
4.141086903505163264e+01 -1.846238983727483287e+02
1.964832079981673587e+02 2.267802281723431861e+02
2.257108860977739884e+00 3.207446247160591213e+01
4.046634146311870239e+01 -1.835781531063133798e+02
1.992697641945226223e+02 2.260988413473529306e+02
2.257792531495272925e+00 3.285670174962255174e+01
3.954083711966680426e+01 -1.825318377786389874e+02
2.020650886976730476e+02 2.253710831472518521e+02
2.258561113271091880e+00 3.363894011838122111e+01
3.863407174488962426e+01 -1.814851849490131031e+02
2.048683195187360866e+02 2.245965124927763270e+02
2.259422543527763949e+00 3.442117866670962201e+01
3.774576133008083190e+01 -1.804384179083443769e+02
2.076785777611794970e+02 2.237747071632644236e+02
2.260385258610365877e+00 3.520341866152964627e+01
3.687562234008507289e+01 -1.793917508550686932e+02
2.104949680889516230e+02 2.229052643445794786e+02
2.261458208749259402e+00 3.598566156160944729e+01
3.602337192552798228e+01 -1.783453890742351575e+02
2.133165792142435748e+02 2.219878011622575400e+02
2.262650872471037466e+00 3.676790903165909441e+01
3.518872812494731050e+01 -1.772995291193311402e+02
2.161424844043504550e+02 2.210219551992569222e+02
2.263973270628746537e+00 3.755016295674302285e+01
3.437141005696040708e+01 -1.762543589964183184e+02
2.189717420070744538e+02 2.200073849977127907e+02
2.265435980027971308e+00 3.833242545698295345e+01
3.357113810261864728e+01 -1.752100583501770643e+02
2.218033959941022317e+02 2.189437705441479807e+02
2.267050146622501039e+00 3.911469890251857606e+01
3.278763407811460695e+01 -1.741667986514566735e+02
2.246364765217492732e+02 2.178308137375919671e+02
2.268827498261642539e+00 3.989698592869901717e+01
3.202062139801834917e+01 -1.731247433859655871e+02
2.274700005084671375e+02 2.166682388401162029e+02
2.270780356965404589e+00 4.067928945146812936e+01
3.126982522923175978e+01 -1.720840482437344292e+02
2.303029722284807121e+02 2.154557929093010102e+02
2.272921650715190367e+00 4.146161268291494650e+01
3.053497263585958521e+01 -1.710448613090156869e+02
2.331343839209135353e+02 2.141932462121970389e+02
2.275264924740555195e+00 4.224395914695026022e+01
2.981579271520573116e+01 -1.700073232502911651e+02
2.359632164137361769e+02 2.128803926203563037e+02
2.277824352292632692e+00 4.302633269507671088e+01
2.911201672510982874e+01 -1.689715675100826502e+02
2.387884397618725529e+02 2.115170499855546495e+02
2.280614744892691448e+00 4.380873752221490491e+01
2.842337820284731009e+01 -1.679377204942717583e+02
2.416090138987757996e+02 2.101030604958363597e+02
2.283651562048681249e+00 4.459117818254801335e+01
2.774961307582215042e+01 -1.669059017606573434e+02
2.444238893007809565e+02 2.086382910115575839e+02
2.286950920434874579e+00 4.537365960534940967e+01
2.709045976428547675e+01 -1.658762242064929637e+02
2.472320076635380701e+02 2.071226333811272298e+02
2.290529602531858000e+00 4.615618711075246949e+01
2.644565927631816393e+01 -1.648487942547611169e+02
2.500323025898005085e+02 2.055560047361643683e+02
2.294405064727510712e+00 4.693876642542722522e+01
2.581495529531792243e+01 -1.638237120389618156e+02
2.528237002878660178e+02 2.039383477658311108e+02
2.298595444881433636e+00 4.772140369812408522e+01
2.519809426023490673e+01 -1.628010715862054951e+02
2.556051202799353632e+02 2.022696309701188113e+02
2.303119569359167951e+00 4.850410551504777601e+01
2.459482543880004712e+01 -1.617809609984154520e+02
2.583754761196649383e+02 2.005498488918932765e+02
2.307996959542950144e+00 4.928687891502276841e+01
2.400490099399155852e+01 -1.607634626314625734e+02
2.611336761181837005e+02 1.987790223275318624e+02
2.313247837830631148e+00 5.006973140441408532e+01
2.342807604398558396e+01 -1.597486532720676848e+02
2.638786240778280217e+02 1.969571985160082193e+02
2.318893133136394447e+00 5.085267097176611628e+01
2.286410871583595750e+01 -1.587366043123205088e+02
2.666092200328720310e+02 1.950844513063083809e+02
2.324954485907397839e+00 5.163570610212436662e+01
2.231276019312630154e+01 -1.577273819216814559e+02
2.693243609965039127e+02 1.931608813030842384e+02
2.331454252675816186e+00 5.241884579100366892e+01
2.177379475783768470e+01 -1.567210472163384338e+02
2.720229417133175502e+02 1.911866159904730864e+02
2.338415510166106603e+00 5.320209955797189849e+01
2.124697982667017371e+01 -1.557176564258151075e+02
2.747038554165758342e+02 1.891618098340326810e+02
2.345862058980095810e+00 5.398547745981252888e+01
2.073208598205620490e+01 -1.547172610567262154e+02
2.773659945895142869e+02 1.870866443607723681e+02
2.353818426884264792e+00 5.476899010323826644e+01
2.022888699809952229e+01 -1.537199080535964981e+02
2.800082517299577489e+02 1.849613282172724382e+02
2.362309871726897992e+00 5.555264865712366884e+01
1.973715986166901359e+01 -1.527256399566689140e+02
2.826295201175008174e+02 1.827860972059047242e+02
2.371362384011972413e+00 5.633646486422826882e+01
1.925668478887457624e+01 -1.517344950566349269e+02
2.852286945825526914e+02 1.805612142992014810e+02
2.381002689161963115e+00 5.712045105238478016e+01
1.878724523714658190e+01 -1.507465075462356197e+02
2.878046722765043910e+02 1.782869696324173958e+02
2.391258249499898181e+00 5.790462014512497291e+01
1.832862791313606010e+01 -1.497617076686864550e+02
2.903563534423118995e+02 1.759636804743711025e+02
2.402157265984289580e+00 5.868898567172161762e+01
1.788062277664850797e+01 -1.487801218628924289e+02
2.928826421847862207e+02 1.735916911766516080e+02
2.413728679731932392e+00 5.947356177662398125e+01
1.744302304081837462e+01 -1.478017729054256506e+02
2.953824472398792409e+02 1.711713731013063011e+02
2.426002173364085301e+00 6.025836322826663860e+01
1.701562516872726860e+01 -1.468266800492474715e+02
2.978546827422863998e+02 1.687031245271391526e+02
2.439008172212231873e+00 6.104340542723441132e+01
1.659822886666201924e+01 -1.458548591591638797e+02
3.002982689906537530e+02 1.661873705347629198e+02
2.452777845420863301e+00 6.182870441376705628e+01
1.619063707420439258e+01 -1.448863228440114028e+02
3.027121332097355548e+02 1.636245628705683544e+02
2.467343106986449541e+00 6.261427687458896685e+01
1.579265595133882272e+01 -1.439210805855759077e+02
3.050952103088106355e+02 1.610151797897878225e+02
2.482736616769610993e+00 6.340014014905254669e+01
1.540409486275735418e+01 -1.429591388642545837e+02
3.074464436357121713e+02 1.583597258788459214e+02
2.498991781520830457e+00 6.418631223458370982e+01
1.502476635953781781e+01 -1.420005012814761756e+02
3.097647857258053250e+02 1.556587318572030938e+02
2.516142755957318844e+00 6.497281179142250096e+01
1.465448615836208646e+01 -1.410451686789003531e+02
3.120491990452844107e+02 1.529127543589145546e+02
2.534224443931609283e+00 6.575965814664951381e+01
1.429307311843950856e+01 -1.400931392544224252e+02
3.142986567281445218e+02 1.501223756941376735e+02
2.553272499729696943e+00 6.654687129749575547e+01
1.394034921629178747e+01 -1.391444086750138922e+02
3.165121433062260508e+02 1.472882035908398279e+02
2.573323329538322657e+00 6.733447191393044307e+01
1.359613951855081559e+01 -1.381989701864339395e+02
3.186886554317012497e+02 1.444108709169595670e+02
2.594414093118645681e+00 6.812248134052643422e+01
1.326027215291652084e+01 -1.372568147198504107e+02
3.208272025914247934e+02 1.414910353833043359e+02
2.616582705725315261e+00 6.891092159760127345e+01
1.293257827741415333e+01 -1.363179309954124960e+02
3.229268078125575698e+02 1.385293792274618170e+02
2.639867840307188462e+00 6.969981538163689549e+01
1.261289204808640285e+01 -1.353823056228215194e+02
3.249865083588787797e+02 1.355266088790247920e+02
2.664308930026565214e+00 7.048918606497960582e+01
1.230105058525010620e+01 -1.344499231989477437e+02
3.270053564172514484e+02 1.324834546064383289e+02
2.689946171131746944e+00 7.127905769482224230e+01
1.199689393844138507e+01 -1.335207664025436998e+02
3.289824197736666633e+02 1.294006701457884390e+02
2.716820526218920673e+00 7.206945499147680323e+01
1.170026505016801011e+01 -1.325948160861088070e+02
3.309167824783466472e+02 1.262790323118554738e+02
2.744973727915136941e+00 7.286040334594081003e+01
1.141100971858386792e+01 -1.316720513649598843e+02
3.328075454993915514e+02 1.231193405917872212e+02
2.774448283015844119e+00 7.365192881676361480e+01
1.112897655919275230e+01 -1.307524497035640252e+02
3.346538273644364949e+02 1.199224167217219303e+02
2.805287477108341143e+00 7.444405812622264307e+01
1.085401696568716190e+01 -1.298359869991947448e+02
3.364547647898519926e+02 1.166891042467364201e+02
2.837535379710311112e+00 7.523681865581463057e+01
1.058598507002042766e+01 -1.289226376629683841e+02
3.382095132969906217e+02 1.134202680644833094e+02
2.871236849952647052e+00 7.603023844107278251e+01
1.032473770180611794e+01 -1.280123746983241517e+02
3.399172478150155143e+02 1.101167939528924791e+02
2.906437542834106491e+00 7.682434616571696040e+01
1.007013434713776157e+01 -1.271051697770089106e+02
3.415771632698529174e+02 1.067795880823277770e+02
2.943183916072876105e+00 7.761917115514657439e+01
9.822037106910569193e+00 -1.262009933126283272e+02
3.431884751588445965e+02 1.034095765125942847e+02
2.981523237580795183e+00 7.841474336928749267e+01
9.580310654730386233e+00 -1.252998145318288437e+02
3.447504201106486903e+02 1.000077046751992498e+02
3.021503593582216318e+00 7.921109339479815503e+01
9.344822194485843170e+00 -1.244016015431727027e+02
3.462622564299981036e+02 9.657493684127706501e+01
3.063173897400363721e+00 8.000825243664750985e+01
9.115441417658052714e+00 -1.235063214037688368e+02
3.477232646269098382e+02 9.311225557560290156e+01
3.106583898930187271e+00 8.080625230907297407e+01
8.892040460436748006e+00 -1.226139401837250631e+02
3.491327479299647507e+02 8.962066117712018354e+01
3.151784194817603524e+00 8.160512542592660168e+01
8.674493860711145032e+00 -1.217244230284821214e+02
3.504900327832759785e+02 8.610117110641346017e+01
3.198826239362273061e+00 8.240490479041665139e+01
8.462678514996907708e+00 -1.208377342190939032e+02
3.517944693268165679e+02 8.255481940057677548e+01
3.247762356159741959e+00 8.320562398425461481e+01
8.256473635359411034e+00 -1.199538372305160863e+02
3.530454318597324459e+02 7.898265607591825699e+01
3.298645750497265716e+00 8.400731715621253670e+01
8.055760706389586190e+00 -1.190726947879645792e+02
3.542423192863374197e+02 7.538574651896186651e+01
3.351530522517622845e+00 8.481001901009850030e+01
7.860423442285997098e+00 -1.181942689214052677e+02
3.553845555444698903e+02 7.176517086620695807e+01
3.406471681161635345e+00 8.561376479215238078e+01
7.670347744093671594e+00 -1.173185210182343639e+02
3.564715900159062016e+02 6.812202337311124722e+01
3.463525158900343293e+00 8.641859027787128866e+01
7.485421657146471119e+00 -1.164454118742117998e+02
3.575028979185594267e+02 6.445741177277653833e+01
3.522747827266860199e+00 8.722453175826365168e+01
7.305535328759719782e+00 -1.155749017427024512e+02
3.584779806801730047e+02 6.077245662480970623e+01
3.584197513194657070e+00 8.803162602553615557e+01
7.130580966214004945e+00 -1.147069503822851004e+02
3.593963662932773673e+02 5.706829065485050023e+01
3.647933016169717213e+00 8.883991035821397020e+01
6.960452795071328858e+00 -1.138415171027853745e+02
3.602576096511457422e+02 5.334605808525293469e+01
3.714014126202437094e+00 8.964942250569497162e+01
6.795047017861090666e+00 -1.129785608097874388e+02
3.610612928645314810e+02 4.960691395741383758e+01
3.782501642622844606e+00 9.046020067223582828e+01
6.634261773171363785e+00 -1.121180400476788179e+02
3.618070255589660178e+02 4.585202344625072612e+01
3.853457393703593858e+00 9.127228350036590143e+01
6.477997095179823361e+00 -1.112599130412805835e+02
3.624944451524333999e+02 4.208256116733286945e+01
3.926944257111291581e+00 9.208571005372753859e+01
6.326154873655063682e+00 -1.104041377361157572e+02
3.631232171132076019e+02 3.829971047716988153e+01
4.003026181189009769e+00 9.290051979933424775e+01
6.178638814459007200e+00 -1.095506718373638790e+02
3.636930351977040914e+02 3.450466276717297376e+01
4.081768207068554588e+00 9.371675258924072693e+01
6.035354400577491951e+00 -1.086994728475527268e+02
3.642036216681784708e+02 3.069861675180268890e+01
4.163236491612682499e+00 9.453444864161609473e+01
5.896208853706471409e+00 -1.078504981030316827e+02
3.646547274901243441e+02 2.688277775142027792e+01
4.247498331184407228e+00 9.535364852120878254e+01
5.761111096417890209e+00 -1.070037048092756464e+02
3.650461325092441598e+02 2.305835697036550869e+01
4.334622186241040787e+00 9.617439311919274303e+01
5.629971714928499793e+00 -1.061590500750598807e+02
3.653776456078756496e+02 1.922657077078352472e+01
4.424677706748580519e+00 9.699672363237971240e+01
5.502702922494163928e+00 -1.053164909455515925e+02
3.656491048407675066e+02 1.538863994272821856e+01
4.517735758412378289e+00 9.782068154178242025e+01
5.379218523449402767e+00 -1.044759844343569171e+02
3.658603775501208588e+02 1.154578897106799218e+01
4.613868449716863829e+00 9.864630859051325729e+01
5.259433877911264155e+00 -1.036374875545637337e+02
3.660113604598141706e+02 7.699245299726044323e+00
4.713149159769808527e+00 9.947364676099708447e+01
5.143265867166733507e+00 -1.028009573488175761e+02
3.661019797487544452e+02 3.850238593787096875e+00
4.815652566940674895e+00 1.003027382514795391e+02
5.030632859758677355e+00 -1.019663509184664179e+02
3.661321911033037964e+02 -4.263256414560601115e-14
4.921454678287115136e+00 1.011336254518092090e+02
4.921454678287136453e+00 -1.011336254518091806e+02
3.661019797487544452e+02 -3.850238593787096875e+00
4.815652566940689994e+00 -1.003027382514795676e+02
5.030632859758657816e+00 1.019663509184664036e+02
3.660113604598141706e+02 -7.699245299726030112e+00
4.713149159769794316e+00 -9.947364676099705605e+01
5.143265867166740613e+00 1.028009573488175334e+02
3.658603775501205178e+02 -1.154578897106785007e+01
4.613868449716854059e+00 -9.864630859051327150e+01
5.259433877911259714e+00 1.036374875545637337e+02
3.656491048407673929e+02 -1.538863994272824698e+01
4.517735758412394276e+00 -9.782068154178242025e+01
5.379218523449440958e+00 1.044759844343568744e+02
3.653776456078756496e+02 -1.922657077078353893e+01
4.424677706748582295e+00 -9.699672363237965556e+01
5.502702922494197679e+00 1.053164909455515641e+02
3.650461325092442735e+02 -2.305835697036545184e+01
4.334622186241059438e+00 -9.617439311919287093e+01
5.629971714928461601e+00 1.061590500750599233e+02
3.646547274901247988e+02 -2.688277775142022108e+01
4.247498331184420550e+00 -9.535364852120875412e+01
5.761111096417865340e+00 1.070037048092756038e+02
3.642036216681784708e+02 -3.069861675180268890e+01
4.163236491612666512e+00 -9.453444864161600947e+01
5.896208853706484732e+00 1.078504981030316543e+02
3.636930351977040914e+02 -3.450466276717294534e+01
4.081768207068568799e+00 -9.371675258924071272e+01
6.035354400577504386e+00 1.086994728475526557e+02
3.631232171132077724e+02 -3.829971047716985311e+01
4.003026181189045296e+00 -9.290051979933424775e+01
6.178638814459032957e+00 1.095506718373638790e+02
3.624944451524332862e+02 -4.208256116733275576e+01
3.926944257111337766e+00 -9.208571005372759544e+01
6.326154873655086774e+00 1.104041377361157572e+02
3.618070255589659041e+02 -4.585202344625055559e+01
3.853457393703652922e+00 -9.127228350036591564e+01
6.477997095179878428e+00 1.112599130412805835e+02
3.610612928645302304e+02 -4.960691395741355336e+01
3.782501642622917881e+00 -9.046020067223579986e+01
6.634261773171395760e+00 1.121180400476788037e+02
3.602576096511456285e+02 -5.334605808525294890e+01
3.714014126202428656e+00 -8.964942250569498583e+01
6.795047017861124417e+00 1.129785608097873961e+02
3.593963662932775947e+02 -5.706829065485055708e+01
3.647933016169707443e+00 -8.883991035821405546e+01
6.960452795071357279e+00 1.138415171027854456e+02
3.584779806801726068e+02 -6.077245662480947885e+01
3.584197513194632201e+00 -8.803162602553615557e+01
7.130580966214004945e+00 1.147069503822850294e+02
3.575028979185585172e+02 -6.445741177277631095e+01
3.522747827266888621e+00 -8.722453175826373695e+01
7.305535328759742875e+00 1.155749017427024086e+02
3.564715900159063153e+02 -6.812202337311124722e+01
3.463525158900345513e+00 -8.641859027787137393e+01
7.485421657146450691e+00 1.164454118742118425e+02
3.553845555444698334e+02 -7.176517086620685859e+01
3.406471681161570952e+00 -8.561376479215230972e+01
7.670347744093685805e+00 1.173185210182342786e+02
3.542423192863377039e+02 -7.538574651896183809e+01
3.351530522517705890e+00 -8.481001901009850030e+01
7.860423442286059270e+00 1.181942689214052251e+02
3.530454318597326164e+02 -7.898265607591827120e+01
3.298645750497338991e+00 -8.400731715621257933e+01
8.055760706389623493e+00 1.190726947879646502e+02
3.517944693268173069e+02 -8.255481940057674706e+01
3.247762356159785924e+00 -8.320562398425457218e+01
8.256473635359419916e+00 1.199538372305161431e+02
3.504900327832758080e+02 -8.610117110641327542e+01
3.198826239362361878e+00 -8.240490479041662297e+01
8.462678514996950341e+00 1.208377342190938748e+02
3.491327479299643528e+02 -8.962066117712004143e+01
3.151784194817631946e+00 -8.160512542592655905e+01
8.674493860711169901e+00 1.217244230284820787e+02
3.477232646269102929e+02 -9.311225557560291577e+01
3.106583898930181498e+00 -8.080625230907303091e+01
8.892040460436774651e+00 1.226139401837250489e+02
3.462622564299975352e+02 -9.657493684127665290e+01
3.063173897400416568e+00 -8.000825243664752406e+01
9.115441417658091794e+00 1.235063214037687658e+02
3.447504201106486903e+02 -1.000077046751991929e+02
3.021503593582285152e+00 -7.921109339479811240e+01
9.344822194485931988e+00 1.244016015431726458e+02
3.431884751588445965e+02 -1.034095765125941426e+02
2.981523237580810726e+00 -7.841474336928750688e+01
9.580310654730439524e+00 1.252998145318288437e+02
3.415771632698527469e+02 -1.067795880823273649e+02
2.943183916072958706e+00 -7.761917115514660281e+01
9.822037106910668669e+00 1.262009933126282561e+02
3.399172478150142638e+02 -1.101167939528920527e+02
2.906437542834170884e+00 -7.682434616571687513e+01
1.007013434713785394e+01 1.271051697770088253e+02
3.382095132969902238e+02 -1.134202680644831105e+02
2.871236849952776726e+00 -7.603023844107278251e+01
1.032473770180623163e+01 1.280123746983240665e+02
3.364547647898515379e+02 -1.166891042467360933e+02
2.837535379710426131e+00 -7.523681865581473005e+01
1.058598507002045963e+01 1.289226376629683841e+02
3.346538273644360402e+02 -1.199224167217214330e+02
2.805287477108482364e+00 -7.444405812622264307e+01
1.085401696568736263e+01 1.298359869991946880e+02
3.328075454993915514e+02 -1.231193405917871786e+02
2.774448283015938710e+00 -7.365192881676365744e+01
1.112897655919282869e+01 1.307524497035640252e+02
3.309167824783466472e+02 -1.262790323118552465e+02
2.744973727915211992e+00 -7.286040334594085266e+01
1.141100971858396207e+01 1.316720513649597990e+02
3.289824197736656402e+02 -1.294006701457877853e+02
2.716820526219067222e+00 -7.206945499147691692e+01
1.170026505016815754e+01 1.325948160861087217e+02
3.270053564172513347e+02 -1.324834546064380163e+02
2.689946171131831321e+00 -7.127905769482228493e+01
1.199689393844147212e+01 1.335207664025436429e+02
3.249865083588783250e+02 -1.355266088790244225e+02
2.664308930026644262e+00 -7.048918606497962003e+01
1.230105058525023942e+01 1.344499231989476016e+02
3.229268078125572288e+02 -1.385293792274613622e+02
2.639867840307284386e+00 -6.969981538163690971e+01
1.261289204808655207e+01 1.353823056228214341e+02
3.208272025914250776e+02 -1.414910353833041086e+02
2.616582705725420066e+00 -6.891092159760123081e+01
1.293257827741429722e+01 1.363179309954123539e+02
3.186886554317008518e+02 -1.444108709169591123e+02
2.594414093118842413e+00 -6.812248134052634896e+01
1.326027215291671091e+01 1.372568147198502402e+02
3.165121433062254823e+02 -1.472882035908394300e+02
2.573323329538455440e+00 -6.733447191393048570e+01
1.359613951855092040e+01 1.381989701864338826e+02
3.142986567281445218e+02 -1.501223756941375598e+02
2.553272499729832834e+00 -6.654687129749567021e+01
1.394034921629192425e+01 1.391444086750137501e+02
3.120491990452840696e+02 -1.529127543589140998e+02
2.534224443931715864e+00 -6.575965814664954223e+01
1.429307311843968620e+01 1.400931392544222831e+02
3.097647857258052113e+02 -1.556587318572027527e+02
2.516142755957436972e+00 -6.497281179142255780e+01
1.465448615836219659e+01 1.410451686789002963e+02
3.074464436357118871e+02 -1.583597258788456088e+02
2.498991781520941480e+00 -6.418631223458379509e+01
1.502476635953795636e+01 1.420005012814760903e+02
3.050952103088095555e+02 -1.610151797897869415e+02
2.482736616769777083e+00 -6.340014014905253248e+01
1.540409486275751227e+01 1.429591388642544985e+02
3.027121332097350432e+02 -1.636245628705676438e+02
2.467343106986555679e+00 -6.261427687458903080e+01
1.579265595133892752e+01 1.439210805855757656e+02
3.002982689906527298e+02 -1.661873705347623513e+02
2.452777845421080460e+00 -6.182870441376707760e+01
1.619063707420454534e+01 1.448863228440113176e+02
2.978546827422853767e+02 -1.687031245271385274e+02
2.439008172212396630e+00 -6.104340542723444685e+01
1.659822886666218622e+01 1.458548591591637660e+02
2.953824472398791272e+02 -1.711713731013059032e+02
2.426002173364273595e+00 -6.025836322826668834e+01
1.701562516872747466e+01 1.468266800492474147e+02
2.928826421847850838e+02 -1.735916911766509543e+02
2.413728679732063842e+00 -5.947356177662405230e+01
1.744302304081850608e+01 1.478017729054256506e+02
2.903563534423118995e+02 -1.759636804743708751e+02
2.402157265984387724e+00 -5.868898567172165315e+01
1.788062277664866428e+01 1.487801218628922584e+02
2.878046722765035383e+02 -1.782869696324167137e+02
2.391258249500014532e+00 -5.790462014512495159e+01
1.832862791313621997e+01 1.497617076686864266e+02
2.852286945825518956e+02 -1.805612142992005147e+02
2.381002689162109220e+00 -5.712045105238487963e+01
1.878724523714673111e+01 1.507465075462355628e+02
2.826295201175003626e+02 -1.827860972059042126e+02
2.371362384012051905e+00 -5.633646486422831856e+01
1.925668478887471835e+01 1.517344950566348416e+02
2.800082517299568394e+02 -1.849613282172714719e+02
2.362309871727052979e+00 -5.555264865712367595e+01
1.973715986166920544e+01 1.527256399566687719e+02
2.773659945895139458e+02 -1.870866443607717144e+02
2.353818426884377146e+00 -5.476899010323832329e+01
2.022888699809972124e+01 1.537199080535963844e+02
2.747038554165747541e+02 -1.891618098340317431e+02
2.345862058980222820e+00 -5.398547745981254309e+01
2.073208598205641096e+01 1.547172610567262154e+02
2.720229417133173229e+02 -1.911866159904725464e+02
2.338415510166231837e+00 -5.320209955797185586e+01
2.124697982667035845e+01 1.557176564258150506e+02
2.693243609965033443e+02 -1.931608813030837553e+02
2.331454252676012029e+00 -5.241884579100373998e+01
2.177379475783789076e+01 1.567210472163383486e+02
2.666092200328713488e+02 -1.950844513063075567e+02
2.324954485907541724e+00 -5.163570610212432399e+01
2.231276019312644365e+01 1.577273819216813990e+02
2.638786240778272827e+02 -1.969571985160073950e+02
2.318893133136567641e+00 -5.085267097176618023e+01
2.286410871583611026e+01 1.587366043123205372e+02
2.611336761181833026e+02 -1.987790223275315782e+02
2.313247837830788800e+00 -5.006973140441409242e+01
2.342807604398576871e+01 1.597486532720675427e+02
2.583754761196649952e+02 -2.005498488918929070e+02
2.307996959543055393e+00 -4.928687891502278262e+01
2.400490099399177168e+01 1.607634626314624029e+02
2.556051202799349653e+02 -2.022696309701182429e+02
2.303119569359353136e+00 -4.850410551504777601e+01
2.459482543880025673e+01 1.617809609984152814e+02
2.528237002878663020e+02 -2.039383477658308550e+02
2.298595444881613936e+00 -4.772140369812411365e+01
2.519809426023507726e+01 1.628010715862054099e+02
2.500323025898007359e+02 -2.055560047361640272e+02
2.294405064727684351e+00 -4.693876642542720390e+01
2.581495529531816047e+01 1.638237120389617587e+02
2.472320076635376722e+02 -2.071226333811266329e+02
2.290529602532040521e+00 -4.615618711075247660e+01
2.644565927631837354e+01 1.648487942547610317e+02
2.444238893007807860e+02 -2.086382910115568166e+02
2.286950920435044221e+00 -4.537365960534936704e+01
2.709045976428572544e+01 1.658762242064928785e+02
2.416090138987754585e+02 -2.101030604958359049e+02
2.283651562048905070e+00 -4.459117818254799204e+01
2.774961307582242043e+01 1.669059017606571729e+02
2.387884397618725529e+02 -2.115170499855545074e+02
2.280614744892887735e+00 -4.380873752221490491e+01
2.842337820284753747e+01 1.679377204942715025e+02
2.359632164137363475e+02 -2.128803926203559058e+02
2.277824352292812549e+00 -4.302633269507676772e+01
2.911201672511003835e+01 1.689715675100825649e+02
2.331343839209130238e+02 -2.141932462121961294e+02
2.275264924740698191e+00 -4.224395914695027443e+01
2.981579271520595853e+01 1.700073232502909661e+02
2.303029722284800300e+02 -2.154557929093001007e+02
2.272921650715325370e+00 -4.146161268291495361e+01
3.053497263585977350e+01 1.710448613090154026e+02
2.274700005084665122e+02 -2.166682388401155492e+02
2.270780356965535596e+00 -4.067928945146813646e+01
3.126982522923192320e+01 1.720840482437341734e+02
2.246364765217492163e+02 -2.178308137375914271e+02
2.268827498261724696e+00 -3.989698592869896743e+01
3.202062139801858365e+01 1.731247433859653881e+02
2.218033959941020044e+02 -2.189437705441471564e+02
2.267050146622730189e+00 -3.911469890251864712e+01
3.278763407811484143e+01 1.741667986514566167e+02
2.189717420070738854e+02 -2.200073849977117959e+02
2.265435980028098761e+00 -3.833242545698293213e+01
3.357113810261879649e+01 1.752100583501768654e+02
2.161424844043498865e+02 -2.210219551992561549e+02
2.263973270628953482e+00 -3.755016295674304416e+01
3.437141005696061313e+01 1.762543589964182047e+02
2.133165792142435180e+02 -2.219878011622570853e+02
2.262650872471198671e+00 -3.676790903165902336e+01
3.518872812494754498e+01 1.772995291193308276e+02
2.104949680889512251e+02 -2.229052643445785691e+02
2.261458208749451693e+00 -3.598566156160948992e+01
3.602337192552824519e+01 1.783453890742351575e+02
2.076785777611790991e+02 -2.237747071632635425e+02
2.260385258610510650e+00 -3.520341866152968890e+01
3.687562234008533579e+01 1.793917508550684659e+02
2.048683195187360866e+02 -2.245965124927759575e+02
2.259422543527926486e+00 -3.442117866670960069e+01
3.774576133008106638e+01 1.804384179083441211e+02
2.020650886976728202e+02 -2.253710831472508005e+02
2.258561113271261966e+00 -3.363894011838127795e+01
3.863407174488978058e+01 1.814851849490129894e+02
1.992697641945224518e+02 -2.260988413473522485e+02
2.257792531495517618e+00 -3.285670174962255174e+01
3.954083711966703163e+01 1.825318377786387884e+02
1.964832079981670745e+02 -2.267802281723424755e+02
2.257108860977895315e+00 -3.207446247160585528e+01
4.046634146311892977e+01 1.835781531063130956e+02
1.937062647418529195e+02 -2.274157029980264042e+02
2.256502648530492205e+00 -3.129222136021434508e+01
4.141086903505183159e+01 1.846238983727480729e+02
1.909397612758299374e+02 -2.280057429212345141e+02
2.255966909618830396e+00 -3.050997764305027360e+01
4.237470411360057199e+01 1.856688315780080814e+02
1.881845062610760237e+02 -2.285508421715470035e+02
2.255495112718812312e+00 -2.972773068685559394e+01
4.335813075204973188e+01 1.867127011133463554e+02
1.854412897845447787e+02 -2.290515115109895703e+02
2.255081163443915848e+00 -2.894547998536467759e+01
4.436143252518660773e+01 1.877552455976376109e+02
1.827108829963313497e+02 -2.295082776224489578e+02
2.254719388476308595e+00 -2.816322514760635087e+01
4.538489226513954833e+01 1.887961937188993602e+02
1.799940377691314666e+02 -2.299216824875827285e+02
2.254404519337726231e+00 -2.738096588667068687e+01
4.642879178668492557e+01 1.898352640814173924e+02
1.772914863803425192e+02 -2.302922827550276281e+02
2.254131676034153653e+00 -2.659870200895422698e+01
4.749341160202311585e+01 1.908721650589951935e+02
1.746039412171053868e+02 -2.306206490997162462e+02
2.253896350611244159e+00 -2.581643340389472030e+01
4.857903062505121028e+01 1.919065946548616353e+02
1.719320945045730582e+02 -2.309073655741541700e+02
2.253694390656755253e+00 -2.503416003420552016e+01
4.968592586518764165e+01 1.929382403687772012e+02
1.692766180576379611e+02 -2.311530289525042861e+02
2.253521982786521605e+00 -2.425188192661759246e+01
5.081437211082619854e+01 1.939667790718898743e+02
1.666381630563316207e+02 -2.313582480683644178e+02
2.253375636151391248e+00 -2.346959916313337402e+01
5.196464160253043474e+01 1.949918768898978954e+02
1.640173598450597865e+02 -2.315236431471258811e+02
2.253252166002472467e+00 -2.268731187279789907e+01
5.313700369610157992e+01 1.960131890950779905e+02
1.614148177558037105e+02 -2.316498451338133293e+02
2.253148677350063078e+00 -2.190502022398910853e+01
5.433172451569038230e+01 1.970303600077495787e+02
1.588311249553822790e+02 -2.317374950173348793e+02
2.253062548755286887e+00 -2.112272441722607041e+01
5.554906659714585970e+01 1.980430229077365993e+02
1.562668483168238254e+02 -2.317872431520594887e+02
2.252991416289101601e+00 -2.034042467849552693e+01
5.678928852183077680e+01 1.990507999563997998e+02
1.537225333148642790e+02 -2.317997485776606936e+02
2.252933157695490518e+00 -1.955812125309185134e+01
5.805264454116342421e+01 2.000533021298019491e+02
1.511987039455359536e+02 -2.317756783381705361e+02
2.252885876794326503e+00 -1.877581439996653856e+01
5.933938419217702176e+01 2.010501291635725352e+02
1.486958626697858676e+02 -2.317157068011825061e+02
2.252847888158052925e+00 -1.799350438658046158e+01
6.064975190442081754e+01 2.020408695100269654e+02
1.462144903810058736e+02 -2.316205149781577575e+02
2.252817702097135832e+00 -1.721119148425025713e+01
6.198398659856110982e+01 2.030251003080930730e+02
1.437550463963222569e+02 -2.314907898467712641e+02
2.252794009987160173e+00 -1.642887596398076155e+01
6.334232127707125670e+01 2.040023873665859924e+02
1.413179684714538098e+02 -2.313272236762451257e+02
2.252775669969187877e+00 -1.564655809277098086e+01
6.472498260743569176e+01 2.049722851613611283e+02
1.389036728388955453e+02 -2.311305133566071106e+02
2.252761693056588577e+00 -1.486423813038294206e+01
6.613219049832305529e+01 2.059343368468650795e+02
1.365125542691532701e+02 -2.309013597327940772e+02
2.252751229676447142e+00 -1.408191632655890402e+01
6.756415766921728050e+01 2.068880742825821812e+02
1.341449861547085334e+02 -2.306404669445305160e+02
2.252743556676160441e+00 -1.329959291867318782e+01
6.902108921403015529e+01 2.078330180748659473e+02
1.318013206163499831e+02 -2.303485417728739151e+02
2.252738064823255559e+00 -1.251726812980238002e+01
7.050318215924581011e+01 2.087686776346158695e+02
1.294818886314747601e+02 -2.300262929943265817e+02
2.252734246823949071e+00 -1.173494216719796590e+01
7.201062501718330111e+01 2.096945512512455423e+02
1.271870001839116640e+02 -2.296744307433768029e+02
2.252731685887933377e+00 -1.095261522114292241e+01
7.354359733499124729e+01 2.106101261833591423e+02
1.249169444347930948e+02 -2.292936658843290445e+02
2.252730044862064851e+00 -1.017028746417450158e+01
7.510226924001993609e+01 2.115148787665330019e+02
1.226719899139553718e+02 -2.288847093932442931e+02
2.252729055955914994e+00 -9.387959050653734039e+00
7.668680098223950381e+01 2.124082745385619830e+02
1.204523847313098486e+02 -2.284482717507965219e+02
2.252728511082427332e+00 -8.605630116661536988e+00
7.829734247440802619e+01 2.132897683825134152e+02
1.182583568076031497e+02 -2.279850623468254014e+02
2.252728252831216249e+00 -7.823300780200750815e+00
7.993403283071016574e+01 2.141588046878861462e+02
1.160901141239366439e+02 -2.274957888973281115e+02
2.252728166095434581e+00 -7.040971141682758727e+00
8.159699990461798791e+01 2.150148175301498554e+02
1.139478449893917400e+02 -2.269811568746062562e+02
2.252728170368170524e+00 -6.258641284676965455e+00
8.328635982674265392e+01 2.158572308688962380e+02
1.118317183260787147e+02 -2.264418689512559695e+02
2.252728212724606216e+00 -5.476311276900731606e+00
8.500221654347009803e+01 2.166854587648033998e+02
1.097418839708918199e+02 -2.258786244586434862e+02
2.252728261504687968e+00 -4.693981171426657717e+00
8.674466135719018212e+01 2.174989056155716867e+02
1.076784729932282403e+02 -2.252921188604781264e+02
2.252728300708018772e+00 -3.911651008084517489e+00
8.851377246894547568e+01 2.182969664109510006e+02
1.056415980279152222e+02 -2.246830432420615011e+02
2.252728325113574570e+00 -3.129320815033695524e+00
9.030961452434235071e+01 2.190790270069413452e+02
1.036313536225428038e+02 -2.240520838157364381e+02
2.252728336133232201e+00 -2.346990610482416528e+00
9.213223816357510998e+01 2.198444644192012447e+02
1.016478165984117368e+02 -2.233999214430351685e+02
2.252728338408216846e+00 -1.564660404530724858e+00
9.398167957642947101e+01 2.205926471356601155e+02
9.969104642425958218e+01 -2.227272311739749853e+02
2.252728337154126681e+00 -7.823302011103422382e-01
9.585796006313302087e+01 2.213229354482849658e+02


==> figures/spectrum_p3N511.csv <==
1.938188361821306103e+02 4.505204868968926348e+02
2.252728336802654052e+00 1.001083361628258247e-14
1.938188361821308661e+02 -4.505204868968927485e+02
1.957738658329524810e+02 4.512587645404334467e+02
2.252728336830218225e+00 7.838641825876755398e-01
1.918777355313951034e+02 -4.497725831304555300e+02
1.977428216543821122e+02 4.519872446483937551e+02
2.252728336868784265e+00 1.567728365246566113e+00
1.899505646126123111e+02 -4.490152236890255040e+02
1.997256986919551878e+02 4.527057548693894091e+02
2.252728336798654141e+00 2.351592547983934800e+00
1.880373220877135054e+02 -4.482485780302598073e+02
2.017224898391705779e+02 4.534141219400419232e+02
2.252728336457671343e+00 3.135456730679632376e+00
1.861380045766603075e+02 -4.474728145967337696e+02
2.037331858107716585e+02 4.541121717122848622e+02
2.252728335698725992e+00 3.919320913022870556e+00
1.842526066856859757e+02 -4.466881007917282886e+02
2.057577751163738071e+02 4.547997291812874323e+02
2.252728334469073612e+00 4.703185094450499371e+00
1.823811210357972641e+02 -4.458946029556522035e+02
2.077962440344588799e+02 4.554766185139722552e+02
2.252728332913028098e+00 5.487049274087141271e+00
1.805235382915208504e+02 -4.450924863430978462e+02
2.098485765867456507e+02 4.561426630781357972e+02
2.252728331497020342e+00 6.270913450685400292e+00
1.786798471898801495e+02 -4.442819151005300569e+02
2.119147545129489458e+02 4.567976854721511017e+02
2.252728331156503394e+00 7.054777622570789219e+00
1.768500345695894964e+02 -4.434630522446183249e+02
2.139947572459498701e+02 4.574415075552581698e+02
2.252728333466856636e+00 7.838641787586206000e+00
1.750340854004463722e+02 -4.426360596412050654e+02
2.160885618873853105e+02 4.580739504784309588e+02
2.252728340835201681e+00 8.622505943041636201e+00
1.732319828129119514e+02 -4.418010979849151454e+02
2.181961431836664929e+02 4.586948347158109414e+02
2.252728356715773650e+00 9.406370085665779257e+00
1.714437081278627772e+02 -4.409583267794090489e+02
2.203174735024525717e+02 4.593039800967033557e+02
2.252728385846472836e+00 1.019023421156127718e+01
1.696692408864984145e+02 -4.401079043182775763e+02
2.224525228095824332e+02 4.599012058381255770e+02
2.252728434508107558e+00 1.097409831616432641e+01
1.679085588803912117e+02 -4.392499876665762599e+02
2.246012586464797778e+02 4.604863305779026064e+02
2.252728510805771744e+00 1.175796239420797029e+01
1.661616381816657508e+02 -4.383847326430067710e+02
2.267636461080536492e+02 4.610591724082983092e+02
2.252728624971485072e+00 1.254182643968994881e+01
1.644284531732887729e+02 -4.375122938027340069e+02
2.289396478210919668e+02 4.616195489101708631e+02
2.252728789688534405e+00 1.332569044584613493e+01
1.627089765794606251e+02 -4.366328244208485785e+02
2.311292239231781878e+02 4.621672771876538377e+02
2.252729020437808760e+00 1.410955440512779546e+01
1.610031794960889613e+02 -4.357464764764628171e+02
2.333323320421278595e+02 4.627021739033337440e+02
2.252729335865414573e+00 1.489341830918608878e+01
1.593110314213352012e+02 -4.348534006374500223e+02
2.355489272759745063e+02 4.632240553139407098e+02
2.252729758170372243e+00 1.567728214886121130e+01
1.576325002862174074e+02 -4.339537462458132495e+02
2.377789621734985985e+02 4.637327373065112965e+02
2.252730313514980320e+00 1.646114591417815376e+01
1.559675524852548563e+02 -4.330476613036896651e+02
2.400223867153285937e+02 4.642280354350439779e+02
2.252731032454479365e+00 1.724500959434888259e+01
1.543161529071427367e+02 -4.321352924599841003e+02
2.422791482956125719e+02 4.647097649576045342e+02
2.252731950387528048e+00 1.802887317778186116e+01
1.526782649654423381e+02 -4.312167849976290768e+02
2.445491917042870682e+02 4.651777408739071120e+02
2.252733108027715314e+00 1.881273665209820223e+01
1.510538506292733700e+02 -4.302922828214674382e+02
2.468324591099336658e+02 4.656317779633147893e+02
2.252734551894441939e+00 1.959660000415535919e+01
1.494428704539962780e+02 -4.293619284467579860e+02
2.491288900432579112e+02 4.660716908232936362e+02
2.252736334822964981e+00 2.038046322007895483e+01
1.478452836118687799e+02 -4.284258629882912714e+02
2.514384213811821382e+02 4.664972939082736616e+02
2.252738516495882415e+00 2.116432628530257887e+01
1.462610479226676432e+02 -4.274842261501206622e+02
2.537609873315763025e+02 4.669084015689194871e+02
2.252741163991133000e+00 2.194818918461610480e+01
1.446901198842604686e+02 -4.265371562158985626e+02
2.560965194186248937e+02 4.673048280917985835e+02
2.252744352352119339e+00 2.273205190222201111e+01
1.431324547031142913e+02 -4.255847900398146066e+02
2.584449464688557327e+02 4.676863877394283122e+02
2.252748165173791950e+00 2.351591442180213321e+01
1.415880063247337262e+02 -4.246272630381299678e+02
2.608061945978215590e+02 4.680528947906946087e+02
2.252752695207754119e+00 2.429977672659236987e+01
1.400567274640075937e+02 -4.236647091813006227e+02
2.631801871974604410e+02 4.684041635816213898e+02
2.252758044987359654e+00 2.508363879946803010e+01
1.385385696354637730e+02 -4.226972609866916741e+02
2.655668449241358076e+02 4.687400085464878430e+02
2.252764327467236871e+00 2.586750062303769582e+01
1.370334831834099418e+02 -4.217250495118622098e+02
2.679660856873639432e+02 4.690602442592696661e+02
2.252771666683077711e+00 2.665136217974933430e+01
1.355414173119572183e+02 -4.207482043484318410e+02
2.703778246392431583e+02 4.693646854753941966e+02
2.252780198426231895e+00 2.743522345200466717e+01
1.340623201149086867e+02 -4.197668536165048749e+02
2.728019741645859995e+02 4.696531471737973220e+02
2.252790070936992350e+00 2.821908442228534497e+01
1.325961386055083437e+02 -4.187811239596633186e+02
2.752384438717712101e+02 4.699254445992689853e+02
2.252801445612931275e+00 2.900294507329054383e+01
1.311428187460346351e+02 -4.177911405405036476e+02
2.776871405843104412e+02 4.701813933050611354e+02
2.252814497732720245e+00 2.978680538808399092e+01
1.297023054772319597e+02 -4.167970270367259786e+02
2.801479683331524484e+02 4.704208091957607394e+02
2.252829417197165007e+00 3.057066535025475318e+01
1.282745427475687450e+02 -4.157989056377571728e+02
2.826208283497152252e+02 4.706435085704012522e+02
2.252846409283854268e+00 3.135452494408748692e+01
1.268594735423093027e+02 -4.147968970419057086e+02
2.851056190596671058e+02 4.708493081658005508e+02
2.252865695417181069e+00 3.213838415474612020e+01
1.254570399123968372e+02 -4.137911204540402537e+02
2.876022360774528579e+02 4.710380252001091321e+02
2.252887513953300225e+00 3.292224296846944043e+01
1.240671830031318024e+02 -4.127816935837817596e+02
2.901105722015747688e+02 4.712094774165602757e+02
2.252912120976807930e+00 3.370610137277813578e+01
1.226898430826395270e+02 -4.117687326442026574e+02
2.926305174106354343e+02 4.713634831273952841e+02
2.252939791114275003e+00 3.448995935669495339e+01
1.213249595701168317e+02 -4.107523523510234895e+02
2.951619588601432724e+02 4.714998612579566384e+02
2.252970818358047023e+00 3.527381691097844651e+01
1.199724710638526659e+02 -4.097326659223026013e+02
2.977047808800912208e+02 4.716184313909343473e+02
2.253005516903436423e+00 3.605767402836820423e+01
1.186323153690107972e+02 -4.087097850786038293e+02
3.002588649733046395e+02 4.717190138107433199e+02
2.253044221998644403e+00 3.684153070384395789e+01
1.173044295251664693e+02 -4.076838200436379793e+02
3.028240898145716073e+02 4.718014295480190299e+02
2.253087290806229603e+00 3.762538693489825192e+01
1.159887498335942126e+02 -4.066548795453695107e+02
3.054003312505550412e+02 4.718655004242225459e+02
2.253135103274496842e+00 3.840924272182156329e+01
1.146852118842935226e+02 -4.056230708175759219e+02
3.079874623004874366e+02 4.719110490963281563e+02
2.253188063021870580e+00 3.919309806800247742e+01
1.133937505827495329e+02 -4.045884996018555171e+02
3.105853531576566411e+02 4.719378991015839802e+02
2.253246598229484032e+00 3.997695298024054722e+01
1.121143001764195475e+02 -4.035512701500693993e+02
3.131938711916792499e+02 4.719458749023274891e+02
2.253311162544977986e+00 4.076080746907300068e+01
1.108467942809407702e+02 -4.025114852272127450e+02
3.158128809515740159e+02 4.719348019308495736e+02
2.253382235994914051e+00 4.154466154911636266e+01
1.095911659060514438e+02 -4.014692461147052995e+02
3.184422441696187889e+02 4.719045066342692394e+02
2.253460325905658035e+00 4.232851523942118632e+01
1.083473474812198134e+02 -4.004246526140856872e+02
3.210818197660175883e+02 4.718548165194282547e+02
2.253545967833651353e+00 4.311236856384192606e+01
1.071152708809777607e+02 -3.993778030511126644e+02
3.237314638543549563e+02 4.717855601977762490e+02
2.253639726501912577e+00 4.389622155142085802e+01
1.058948674499478813e+02 -3.983287942802489283e+02
3.263910297478540770e+02 4.716965674302303455e+02
2.253742196745985193e+00 4.468007423678550794e+01
1.046860680275664066e+02 -3.972777216895317451e+02
3.290603679664327501e+02 4.715876691719983569e+02
2.253854004463974103e+00 4.546392666056204490e+01
1.034888029724914560e+02 -3.962246792058087976e+02
3.317393262445583559e+02 4.714586976173476955e+02
2.253975807575043344e+00 4.624777886980228203e+01
1.023030021866944566e+02 -3.951697593003388533e+02
3.344277495399047666e+02 4.713094862443054467e+02
2.254108296982269888e+00 4.703163091842516508e+01
1.011285951392294891e+02 -3.941130529947430432e+02
3.371254800428039289e+02 4.711398698592709025e+02
2.254252197541325220e+00 4.781548286767458222e+01
9.996551088967959231e+01 -3.930546498672973144e+02
3.398323571864948462e+02 4.709496846415265168e+02
2.254408269033564949e+00 4.859933478658828676e+01
9.881367811127083201e+01 -3.919946380595583832e+02
3.425482176581766680e+02 4.707387681876393231e+02
2.254577307143337261e+00 4.938318675248505940e+01
9.767302511365559781e+01 -3.909331042833114793e+02
3.452728954108472408e+02 4.705069595557202433e+02
2.254760144438332503e+00 5.016703885146552722e+01
9.654347986536038206e+01 -3.898701338278318644e+02
3.480062216759394005e+02 4.702540993095470299e+02
2.254957651353791448e+00 5.095089117892586472e+01
9.542497001589408967e+01 -3.888058105674488161e+02
3.507480249767487521e+02 4.699800295625170179e+02
2.255170737179149842e+00 5.173474384008854798e+01
9.431742291751554319e+01 -3.877402169694054237e+02
3.534981311426498678e+02 4.696845940214278698e+02
2.255400351044869467e+00 5.251859695054605481e+01
9.322076564665691478e+01 -3.866734341019990779e+02
3.562563633240956733e+02 4.693676380300646542e+02
2.255647482913970325e+00 5.330245063681979190e+01
9.213492502500255910e+01 -3.856055416430012315e+02
3.590225420083999097e+02 4.690290086125788775e+02
2.255913164570642948e+00 5.408630503693316882e+01
9.105982764021827336e+01 -3.845366178883396060e+02
3.617964850363031246e+02 4.686685545166501470e+02
2.256198470612944540e+00 5.487016030099966457e+01
8.999539986633276101e+01 -3.834667397610378430e+02
3.645780076193071864e+02 4.682861262564086928e+02
2.256504519441530299e+00 5.565401659182425931e+01
8.894156788376771772e+01 -3.823959828203993538e+02
3.673669223577844605e+02 4.678815761551069272e+02
2.256832474250987097e+00 5.643787408551941098e+01
8.789825769901577246e+01 -3.813244212714313903e+02
3.701630392598583512e+02 4.674547583875317969e+02
2.257183544018133592e+00 5.722173297213581122e+01
8.686539516396599936e+01 -3.802521279744967728e+02
3.729661657610326984e+02 4.670055290221325208e+02
2.257558984487496367e+00 5.800559345630504282e+01
8.584290599487519557e+01 -3.791791744551814531e+02
3.757761067445954950e+02 4.665337460628585973e+02
2.257960099157915401e+00 5.878945575789945366e+01
8.483071579098582049e+01 -3.781056309143775138e+02
3.785926645627612288e+02 4.660392694906944371e+02
2.258388240262137803e+00 5.957332011270160166e+01
8.382875005278870617e+01 -3.770315662385613109e+02
3.814156390585671943e+02 4.655219613048714677e+02
2.258844809746469284e+00 6.035718677308999247e+01
8.283693419993127804e+01 -3.759570480102666465e+02
3.842448275885091107e+02 4.649816855637467938e+02
2.259331260243629735e+00 6.114105600873714508e+01
8.185519358877212426e+01 -3.748821425187421141e+02
3.870800250459068366e+02 4.644183084253370453e+02
2.259849096043792915e+00 6.192492810732038322e+01
8.088345352958098999e+01 -3.738069147707800539e+02
3.899210238850084806e+02 4.638316981874966132e+02
2.260399874058976799e+00 6.270880337524645398e+01
7.992163930338463729e+01 -3.727314285017147313e+02
3.927676141458071015e+02 4.632217253277178770e+02
2.260985204782679503e+00 6.349268213838701769e+01
7.896967617846109988e+01 -3.716557461865742198e+02
3.956195834795767041e+02 4.625882625425518881e+02
2.261606753242981771e+00 6.427656474282829890e+01
7.802748942648103991e+01 -3.705799290513851929e+02
3.984767171751178694e+02 4.619311847866301264e+02
2.262266239950763147e+00 6.506045155563201376e+01
7.709500433829830968e+01 -3.695040370846163569e+02
4.013387981857027853e+02 4.612503693112803376e+02
2.262965441839183356e+00 6.584434296560797861e+01
7.617214623939136686e+01 -3.684281290487543856e+02
4.042056071567110394e+02 4.605456957027176941e+02
2.263706193196754146e+00 6.662823938409813707e+01
7.525884050495628230e+01 -3.673522624920061617e+02
4.070769224539576499e+02 4.598170459198066737e+02
2.264490386593005944e+00 6.741214124577271605e+01
7.435501257465270442e+01 -3.662764937601172051e+02
4.099525201926932141e+02 4.590643043313792759e+02
2.265319973794981845e+00 6.819604900943649284e+01
7.346058796700516780e+01 -3.652008780082972521e+02
4.128321742672787877e+02 4.582873577530961597e+02
2.266196966675690927e+00 6.897996315884569185e+01
7.257549229346213338e+01 -3.641254692132502555e+02
4.157156563815149184e+02 4.574860954838425755e+02
2.267123438112751632e+00 6.976388420353561060e+01
7.169965127211271749e+01 -3.630503201852965844e+02
4.186027360796354060e+02 4.566604093416495402e+02
2.268101522879053977e+00 7.054781267965759639e+01
7.083299074106597004e+01 -3.619754825805824225e+02
4.214931807779299788e+02 4.558101936991227490e+02
2.269133418520938861e+00 7.133174915082652490e+01
6.997543667149264479e+01 -3.609010069133674961e+02
4.243867557970179405e+02 4.549353455183783126e+02
2.270221386228849170e+00 7.211569420897605198e+01
6.912691518033361149e+01 -3.598269425683852205e+02
4.272832243947344750e+02 4.540357643854691219e+02
2.271367751695043680e+00 7.289964847522381319e+01
6.828735254267684240e+01 -3.587533378132707185e+02
4.301823477996450720e+02 4.531113525442943910e+02
2.272574905961200376e+00 7.368361260074502184e+01
6.745667520380571602e+01 -3.576802398110430659e+02
4.330838852451607863e+02 4.521620149299769196e+02
2.273845306254718590e+00 7.446758726765328618e+01
6.663480979092067003e+01 -3.566076946326422217e+02
4.359875940042500133e+02 4.511876592017111420e+02
2.275181476812614179e+00 7.525157318988938471e+01
6.582168312453903525e+01 -3.555357472695114325e+02
4.388932294247463233e+02 4.501881957750620131e+02
2.276586009693788881e+00 7.603557111411767266e+01
6.501722222957400277e+01 -3.544644416462154481e+02
4.418005449652225707e+02 4.491635378537040992e+02
2.278061565578210601e+00 7.681958182062842866e+01
6.422135434609718629e+01 -3.533938206330959133e+02
4.447092922314509451e+02 4.481136014606113349e+02
2.279610874554880873e+00 7.760360612424774729e+01
6.343400693978845339e+01 -3.523239260589500077e+02
4.476192210133958724e+02 4.470383054686524815e+02
2.281236736893906158e+00 7.838764487525068603e+01
6.265510771207306817e+01 -3.512547987237302891e+02
4.505300793227804661e+02 4.459375716306313393e+02
2.282942023808904874e+00 7.917169896028360654e+01
6.188458460995440902e+01 -3.501864784112603957e+02
4.534416134311722999e+02 4.448113246087244192e+02
2.284729678202540804e+00 7.995576930328721232e+01
6.112236583554300040e+01 -3.491190039019602978e+02
4.563535679086019172e+02 4.436594920033209064e+02
2.286602715401043096e+00 8.073985686642761550e+01
6.036837985528428163e+01 -3.480524129855725732e+02
4.592656856626988429e+02 4.424820043812732706e+02
2.288564223872024073e+00 8.152396265102903783e+01
5.962255540889130145e+01 -3.469867424738900468e+02
4.621777079783266799e+02 4.412787953035225996e+02
2.290617365930224025e+00 8.230808769851040552e+01
5.888482151798506692e+01 -3.459220282134753006e+02
4.650893745577175196e+02 4.400498013521171288e+02
2.292765378428283540e+00 8.309223309132634938e+01
5.815510749444535321e+01 -3.448583050983686462e+02
4.680004235610906562e+02 4.387949621566028213e+02
2.295011573431812835e+00 8.387639995390767922e+01
5.743334294847755928e+01 -3.437956070827789858e+02
4.709105916477324172e+02 4.375142204197839533e+02
2.297359338881657109e+00 8.466058945360639143e+01
5.671945779639715113e+01 -3.427339671937519938e+02
4.738196140175505207e+02 4.362075219428454602e+02
2.299812139239841180e+00 8.544480280164179931e+01
5.601338226813886223e+01 -3.416734175438158445e+02
4.767272244530699936e+02 4.348748156498417643e+02
2.302373516120325370e+00 8.622904125404505749e+01
5.531504691449118383e+01 -3.406139893435904469e+02
4.796331553618615544e+02 4.335160536115191121e+02
2.305047088907103525e+00 8.701330611260797809e+01
5.462438261406221329e+01 -3.395557129143682005e+02
4.825371378194131466e+02 4.321311910685096223e+02
2.307836555353456998e+00 8.779759872582773994e+01
5.394132057997983054e+01 -3.384986177006504704e+02
4.854389016123941474e+02 4.307201864538375844e+02
2.310745692169271948e+00 8.858192048985327460e+01
5.326579236633232028e+01 -3.374427322826420550e+02
4.883381752823449915e+02 4.292830014147899647e+02
2.313778355591075808e+00 8.936627284943014615e+01
5.259772987435007963e+01 -3.363880843887005767e+02
4.912346861697399163e+02 4.278196008340938192e+02
2.316938481938059624e+00 9.015065729884243240e+01
5.193706535833577931e+01 -3.353347009077324969e+02
4.941281604584353317e+02 4.263299528504375644e+02
2.320230088151965298e+00 9.093507538285413716e+01
5.128373143134540868e+01 -3.342826079015358118e+02
4.970183232204954038e+02 4.248140288783060896e+02
2.323657272321990153e+00 9.171952869764498928e+01
5.063766107062438948e+01 -3.332318306170832898e+02
4.999048984613607445e+02 4.232718036271363644e+02
2.327224214194600460e+00 9.250401889174629844e+01
4.999878762280408040e+01 -3.321823934987456823e+02
5.027876091653679396e+02 4.217032551197871157e+02
2.330935175668182424e+00 9.328854766696998979e+01
4.936704480886115931e+01 -3.311343202004507020e+02
5.056661773415901280e+02 4.201083647103143335e+02
2.334794501271934219e+00 9.407311677933388694e+01
4.874236672884606492e+01 -3.300876335977706617e+02
5.085403240700252354e+02 4.184871171010688045e+02
2.338806618631372292e+00 9.485772803998349900e+01
4.812468786638212492e+01 -3.290423557999443460e+02
5.114097695480536458e+02 4.168395003590750889e+02
2.342976038916948944e+00 9.564238331610552279e+01
4.751394309294286700e+01 -3.279985081618200979e+02
5.142742331372328408e+02 4.151655059317338896e+02
2.347307357278979989e+00 9.642708453183810491e+01
4.691006767190799565e+01 -3.269561112957273394e+02
5.171334334103385117e+02 4.134651286618049539e+02
2.351805253267988949e+00 9.721183366917145463e+01
4.631299726240604997e+01 -3.259151850832635660e+02
5.199870881987014855e+02 4.117383668016957472e+02
2.356474491240451385e+00 9.799663276884503205e+01
4.572266792294376359e+01 -3.248757486870073308e+02
5.228349146398047651e+02 4.099852220270422549e+02
2.361319920749863854e+00 9.878148393123255744e+01
4.513901611483085929e+01 -3.238378205621370398e+02
5.256766292251104460e+02 4.082056994495741833e+02
2.366346476924435116e+00 9.956638931722335428e+01
4.456197870540010086e+01 -3.228014184679743153e+02
5.285119478481399256e+02 4.063998076292764949e+02
2.371559180830118407e+00 1.003513511490913572e+02
4.399149297102999867e+01 -3.217665594794310664e+02
5.313405858527714827e+02 4.045675585858367640e+02
2.376963139821170579e+00 1.011363717113570715e+02
4.342749659997245004e+01 -3.207332599983708974e+02
5.341622580817477228e+02 4.027089678093731777e+02
2.382563547876047405e+00 1.019214533516393999e+02
4.286992769499026679e+01 -3.197015357648755298e+02
5.369766789253853858e+02 4.008240542704555196e+02
2.388365685920854631e+00 1.027065984814959734e+02
4.231872477580794367e+01 -3.186714018684172061e+02
5.397835623704672798e+02 3.989128404293967378e+02
2.394374922140272144e+00 1.034918095772549833e+02
4.177382678138066296e+01 -3.176428727589389496e+02
5.425826220493183882e+02 3.969753522448422700e+02
2.400596712275453903e+00 1.042770891808341247e+02
4.123517307198525117e+01 -3.166159622578315407e+02
5.453735712890400009e+02 3.950116191816292712e+02
2.407036599909794905e+00 1.050624399005481990e+02
4.070270343113572409e+01 -3.155906835688165870e+02
5.481561231608882281e+02 3.930216742179273979e+02
2.413700216743105642e+00 1.058478644119058600e+02
4.017635806733043324e+01 -3.145670492887259115e+02
5.509299905298050817e+02 3.910055538516682532e+02
2.420593282854712314e+00 1.066333654583915376e+02
3.965607761563094158e+01 -3.135450714181819194e+02
5.536948861040698375e+02 3.889632981062430872e+02
2.427721606953767264e+00 1.074189458522363623e+02
3.914180313908056519e+01 -3.125247613721728044e+02
5.564505224850554441e+02 3.868949505354873395e+02
2.435091086620844170e+00 1.082046084751757036e+02
3.863347612996226843e+01 -3.115061299905257215e+02
5.591966122171158986e+02 3.848005582279504324e+02
2.442707708538076172e+00 1.089903562791901379e+02
3.813103851090373553e+01 -3.104891875482725254e+02
5.619328678375284198e+02 3.826801718104314318e+02
2.450577548709477416e+00 1.097761922872361993e+02
3.763443263583030074e+01 -3.094739437659119972e+02
5.646590019265449882e+02 3.805338454508090535e+02
2.458706772671397367e+00 1.105621195939590677e+02
3.714360129077151385e+01 -3.084604078195645229e+02
5.673747271574954993e+02 3.783616368601452109e+02
2.467101635695057915e+00 1.113481413663917863e+02
3.665848769452387046e+01 -3.074485883510175768e+02
5.700797563469495799e+02 3.761636072940752911e+02
2.475768482978971896e+00 1.121342608446394138e+02
3.617903549917444650e+01 -3.064384934776655314e+02
5.727738025049327462e+02 3.739398215534793621e+02
2.484713749834242424e+00 1.129204813425455853e+02
3.570518879048763239e+01 -3.054301308023377715e+02
5.754565788851473371e+02 3.716903479844342542e+02
2.493943961861656788e+00 1.137068062483452451e+02
3.523689208815970630e+01 -3.044235074230195437e+02
5.781277990352509732e+02 3.694152584774588490e+02
2.503465735121420455e+00 1.144932390252985499e+02
3.477409034594562343e+01 -3.034186299424615072e+02
5.807871768471150062e+02 3.671146284660419497e+02
2.513285776296514840e+00 1.152797832123100221e+02
3.431672895165817039e+01 -3.024155044776799173e+02
5.834344266070922913e+02 3.647885369244543767e+02
2.523410882849693948e+00 1.160664424245288302e+02
3.386475372704757092e+01 -3.014141366693448845e+02
5.860692630462647230e+02 3.624370663648571167e+02
2.533847943174331263e+00 1.168532203539331107e+02
3.341811092756052659e+01 -3.004145316910589258e+02
5.886914013906816763e+02 3.600603028337044975e+02
2.544603936740727157e+00 1.176401207698944518e+02
3.297674724198596152e+01 -2.994166942585237052e+02
5.913005574115336458e+02 3.576583359074264763e+02
2.555685934236826107e+00 1.184271475197276260e+02
3.254060979198751369e+01 -2.984206286385959288e+02
5.938964474753031482e+02 3.552312586874260774e+02
2.567101097705888790e+00 1.192143045292176282e+02
3.210964613152833635e+01 -2.974263386582312023e+02
5.964787885938435466e+02 3.527791677943609443e+02
2.578856680679117996e+00 1.200015958031333980e+02
3.168380424619023472e+01 -2.964338277133176689e+02
5.990472984743853431e+02 3.503021633617315729e+02
2.590960028306203977e+00 1.207890254257167300e+02
3.126303255239093204e+01 -2.954430987773969832e+02
6.016016955694703938e+02 3.478003490287727004e+02
2.603418577483624929e+00 1.215765975611578114e+02
3.084727989650201252e+01 -2.944541544102753505e+02
6.041416991267860794e+02 3.452738319326483065e+02
2.616239856979230893e+00 1.223643164540480370e+02
3.043649555387134242e+01 -2.934669967665230956e+02
6.066670292388969301e+02 3.427227226999587515e+02
2.629431487557216673e+00 1.231521864298138240e+02
3.003062922775214005e+01 -2.924816276038637852e+02
6.091774068928555153e+02 3.401471354375561873e+02
2.643001182101833102e+00 1.239402118951320659e+02
2.962963104814326698e+01 -2.914980482914506297e+02
6.116725540197060127e+02 3.375471877226767106e+02
2.656956745739060377e+00 1.247283973383251663e+02
2.923345157054115617e+01 -2.905162598180377245e+02
6.141521935438279343e+02 3.349230005923887461e+02
2.671306075961733306e+00 1.255167473297350540e+02
2.884204177460789253e+01 -2.895362628000344216e+02
6.166160494321520673e+02 3.322746985323666991e+02
2.686057162752205851e+00 1.263052665220777016e+02
2.845535306275998622e+01 -2.885580574894563597e+02
6.190638467432031575e+02 3.296024094649825997e+02
2.701218088708770448e+00 1.270939596507794676e+02
2.807333725867558627e+01 -2.875816437817656492e+02
6.214953116759925251e+02 3.269062647367334762e+02
2.716797029172762556e+00 1.278828315342887265e+02
2.769594660572920475e+01 -2.866070212235994745e+02
6.239101716187117290e+02 3.241863991049938818e+02
2.732802252358794259e+00 1.286718870743710568e+02
2.732313376535011074e+01 -2.856341890203952403e+02
6.263081551972541092e+02 3.214429507241056854e+02
2.749242119487737668e+00 1.294611312563815488e+02
2.695485181531393337e+01 -2.846631460439051580e+02
6.286889923235326023e+02 3.186760611308147872e+02
2.766125084923858779e+00 1.302505691495167923e+02
2.659105424796341310e+01 -2.836938908396061265e+02
6.310524142435781414e+02 3.158858752290365146e+02
2.783459696315658150e+00 1.310402059070469249e+02
2.623169496836562686e+01 -2.827264216340009284e+02
6.333981535854350113e+02 3.130725412739830631e+02
2.801254594742388360e+00 1.318300467665254985e+02
2.587672829240616679e+01 -2.817607363418160844e+02
6.357259444068181438e+02 3.102362108556336011e+02
2.819518514864883141e+00 1.326200970499796199e+02
2.552610894482265635e+01 -2.807968325730944912e+02
6.380355222425339434e+02 3.073770388815659089e+02
2.838260285083169965e+00 1.334103621640790323e+02
2.517979205717992741e+01 -2.798347076401819322e+02
6.403266241516437276e+02 3.044951835591405143e+02
2.857488827700587652e+00 1.342008476002825148e+02
2.483773316579193136e+01 -2.788743585646134875e+02
6.425989887643868315e+02 3.015908063770622221e+02
2.877213159094369477e+00 1.349915589349663492e+02
2.449988820958653335e+01 -2.779157820838939870e+02
6.448523563288154037e+02 2.986640720862983471e+02
2.897442389894764769e+00 1.357825018295285986e+02
2.416621352792304833e+01 -2.769589746581799545e+02
6.470864687571695413e+02 2.957151486803785474e+02
2.918185725172373957e+00 1.365736820304750267e+02
2.383666585835869611e+01 -2.760039324768580968e+02
6.493010696719486532e+02 2.927442073750733016e+02
2.939452464632657858e+00 1.373651053694821940e+02
2.351120233436888185e+01 -2.750506514650243162e+02
6.514959044517022448e+02 2.897514225874530780e+02
2.961252002821932461e+00 1.381567777634400045e+02
2.318978048302353301e+01 -2.740991272898643842e+02
6.536707202765062448e+02 2.867369719143387101e+02
2.983593829342029213e+00 1.389487052144738470e+02
2.287235822262037033e+01 -2.731493553669346852e+02
6.558252661731232820e+02 2.837010361101451394e+02
3.006487529075602794e+00 1.397408938099459306e+02
2.255889386027723376e+01 -2.722013308663491102e+02
6.579592930598460043e+02 2.806437990641246074e+02
3.029942782422013092e+00 1.405333497224338828e+02
2.224934608948720793e+01 -2.712550487188630655e+02
6.600725537910050207e+02 2.775654477770125368e+02
3.053969365545885939e+00 1.413260792096916418e+02
2.194367398763661470e+01 -2.703105036218690884e+02
6.621648032011382838e+02 2.744661723370875848e+02
3.078577150635281257e+00 1.421190886145863317e+02
2.164183701348745004e+01 -2.693676900452933864e+02
6.642357981488023597e+02 2.713461658956389897e+02
3.103776106175060612e+00 1.429123843650167771e+02
2.134379500462810952e+01 -2.684266022373993223e+02
6.662852975600335412e+02 2.682056246418624141e+02
3.129576297231677184e+00 1.437059729738101623e+02
2.104950817489301684e+01 -2.674872342305008601e+02
6.683130624714456189e+02 2.650447477771781450e+02
3.155987885750938471e+00 1.444998610385989650e+02
2.075893711175228162e+01 -2.665495798465815938e+02
6.703188560729379333e+02 2.618637374889808598e+02
3.183021130871465765e+00 1.452940552416764604e+02
2.047204277367418612e+01 -2.656136327028238497e+02
6.723024437500382646e+02 2.586627989238292002e+02
3.210686389251070416e+00 1.460885623498321877e+02
2.018878648746227000e+01 -2.646793862170492275e+02
6.742635931258359960e+02 2.554421401600749562e+02
3.238994115408484920e+00 1.468833892141680053e+02
1.990912994556710203e+01 -2.637468336130705211e+02
6.762020741025314692e+02 2.522019721799467789e+02
3.267954862080721501e+00 1.476785427698922888e+02
1.963303520337659336e+01 -2.628159679259550785e+02
6.781176589025678823e+02 2.489425088410834519e+02
3.297579280596365070e+00 1.484740300360952006e+02
1.936046467648433733e+01 -2.618867820072025552e+02
6.800101221093555068e+02 2.456639668475341978e+02
3.327878121263913691e+00 1.492698581155049453e+02
1.909138113793856562e+01 -2.609592685298379138e+02
6.818792407075609390e+02 2.423665657202224963e+02
3.358862233778689976e+00 1.500660341942205775e+02
1.882574771547359305e+01 -2.600334199934183061e+02
6.837247941229848038e+02 2.390505277668843291e+02
3.390542567645052241e+00 1.508625655414294897e+02
1.856352788872389326e+01 -2.591092287289592946e+02
6.855465642619828941e+02 2.357160780514886369e+02
3.422930172617812961e+00 1.516594595091008841e+02
1.830468548642332394e+01 -2.581866869037761489e+02
6.873443355504505234e+02 2.323634443631395641e+02
3.456036199159922884e+00 1.524567235316646077e+02
1.804918468359031891e+01 -2.572657865262471546e+02
6.891178949723555434e+02 2.289928571844765770e+02
3.489871898919981952e+00 1.532543651256659132e+02
1.779698999870090148e+01 -2.563465194504938722e+02
6.908670321078059260e+02 2.256045496595697841e+02
3.524448625227475151e+00 1.540523918894026281e+02
1.754806629084987790e+01 -2.554288773809838915e+02
6.925915391706625996e+02 2.221987575613244985e+02
3.559777833607500774e+00 1.548508115025446443e+02
1.730237875690252025e+01 -2.545128518770574431e+02
6.942912110456586561e+02 2.187757192583936501e+02
3.595871082315409417e+00 1.556496317257325757e+02
1.705989292863782936e+01 -2.535984343573745434e+02
6.959658453250606271e+02 2.153356756816146458e+02
3.632740032889881565e+00 1.564488604001569172e+02
1.682057466988303318e+01 -2.526856161042869360e+02
6.976152423448234003e+02 2.118788702899662439e+02
3.670396450728181215e+00 1.572485054471202943e+02
1.658439017364339207e+01 -2.517743882681378409e+02
6.992392052202658306e+02 2.084055490360634622e+02
3.708852205680137626e+00 1.580485748675799016e+02
1.635130595922548125e+01 -2.508647418714850801e+02
7.008375398812352159e+02 2.049159603311885007e+02
3.748119272664003798e+00 1.588490767416703875e+02
1.612128886935700933e+01 -2.499566678132538584e+02
7.024100551067740525e+02 2.014103550098679705e+02
3.788209732303308375e+00 1.596500192282107378e+02
1.589430606730331164e+01 -2.490501568728173538e+02
7.039565625592686047e+02 1.978889862940064859e+02
3.829135771584734727e+00 1.604514105641896151e+02
1.567032503398219312e+01 -2.481451997140078163e+02
7.054768768180799725e+02 1.943521097565779883e+02
3.870909684538541118e+00 1.612532590642353512e+02
1.544931356507734321e+01 -2.472417868890578916e+02
7.069708154126492445e+02 1.907999832848831829e+02
3.913543872940118185e+00 1.620555731200646221e+02
1.523123976815195491e+01 -2.463399088424723686e+02
7.084381988550790084e+02 1.872328670433887510e+02
3.957050847035041397e+00 1.628583611999170842e+02
1.501607205976384840e+01 -2.454395559148369728e+02
7.098788506721618887e+02 1.836510234361374501e+02
4.001443226285484656e+00 1.636616318479672145e+02
1.480377916258147408e+01 -2.445407183465566447e+02
7.112925974368863535e+02 1.800547170687582650e+02
4.046733740140546765e+00 1.644653936837221693e+02
1.459433010250331719e+01 -2.436433862815310363e+02
7.126792687993845448e+02 1.764442147100668876e+02
4.092935228829282401e+00 1.652696554013992909e+02
1.438769420578148761e+01 -2.427475497707665966e+02
7.140386975173219071e+02 1.728197852532700836e+02
4.140060644176405624e+00 1.660744257692871884e+02
1.418384109614850530e+01 -2.418531987759240280e+02
7.153707194857395280e+02 1.691816996767840067e+02
4.188123050443667950e+00 1.668797136290887408e+02
1.398274069195093716e+01 -2.409603231728059143e+02
7.166751737663303174e+02 1.655302310046712364e+02
4.237135625192041566e+00 1.676855278952469916e+02
1.378436320328802900e+01 -2.400689127547814223e+02
7.179519026161337933e+02 1.618656542666999485e+02
4.287111660170753957e+00 1.684918775542500953e+02
1.358867912915854781e+01 -2.391789572361528542e+02
7.192007515156760746e+02 1.581882464580436931e+02
4.338064562228953314e+00 1.692987716639254927e+02
1.339565925461381646e+01 -2.382904462554625979e+02
7.204215691965207498e+02 1.544982864986168067e+02
4.390007854251878783e+00 1.701062193527100135e+02
1.320527464792034422e+01 -2.374033693787429797e+02
7.216142076682278912e+02 1.507960551920614591e+02
4.442955176122536542e+00 1.709142298189048574e+02
1.301749665773127873e+01 -2.365177161027072259e+02
7.227785222447510023e+02 1.470818351843933840e+02
4.496920285706940135e+00 1.717228123299148592e+02
1.283229691026795294e+01 -2.356334758578882429e+02
7.239143715702061854e+02 1.433559109223074870e+02
4.551917059865385085e+00 1.725319762214678860e+02
1.264964730651120384e+01 -2.347506380117187348e+02
7.250216176440769686e+02 1.396185686111624591e+02
4.607959495488011648e+00 1.733417308968180066e+02
1.246952001940494625e+01 -2.338691918715600195e+02
7.261001258457972654e+02 1.358700961726393075e+02
4.665061710556195784e+00 1.741520858259314082e+02
1.229188749107047762e+01 -2.329891266876765314e+02
7.271497649587338401e+02 1.321107832020932165e+02
4.723237945228661694e+00 1.749630505446535267e+02
1.211672243003419247e+01 -2.321104316561591077e+02
7.281704071935666889e+02 1.283409209255989367e+02
4.782502562953997227e+00 1.757746346538620514e+02
1.194399780846757153e+01 -2.312330959217971724e+02
7.291619282110407312e+02 1.245608021567003050e+02
4.842870051607915727e+00 1.765868478185969650e+02
1.177368685944123428e+01 -2.303571085808991370e+02
7.301242071441151893e+02 1.207707212528734999e+02
4.904355024656545936e+00 1.773996997671793849e+02
1.160576307419256104e+01 -2.294824586840664722e+02
7.310571266194838245e+02 1.169709740717095769e+02
4.966972222345890309e+00 1.782132002903084356e+02
1.144020019940854382e+01 -2.286091352389168208e+02
7.319605727784671672e+02 1.131618579268250642e+02
5.030736512917337144e+00 1.790273592401427720e+02
1.127697223452416608e+01 -2.277371272127618909e+02
7.328344352972908382e+02 1.093436715435105953e+02
5.095662893847632269e+00 1.798421865293630049e+02
1.111605342903448168e+01 -2.268664235352360947e+02
7.336786074067122172e+02 1.055167150141210755e+02
5.161766493117648125e+00 1.806576921302177823e+02
1.095741827982623029e+01 -2.259970131008821852e+02
7.344929859110252437e+02 1.016812897532216766e+02
5.229062570504291685e+00 1.814738860735508865e+02
1.080104152852275234e+01 -2.251288847716902524e+02
7.352774712064281175e+02 9.783769845249469199e+01
5.297566518901831500e+00 1.822907784478117037e+02
1.064689815884826274e+01 -2.242620273795937749e+02
7.360319672987391186e+02 9.398624503541270769e+01
5.367293865666197483e+00 1.831083793980469920e+02
1.049496339400806910e+01 -2.233964297289216745e+02
7.367563818204826021e+02 9.012723461169360917e+01
5.438260273988330340e+00 1.839266991248739487e+02
1.034521269408860178e+01 -2.225320805988090171e+02
7.374506260473081056e+02 8.626097343153693942e+01
5.510481544292590073e+00 1.847457478834360813e+02
1.019762175347442223e+01 -2.216689687455643423e+02
7.381146149137875909e+02 8.238776883965925890e+01
5.583973615661822265e+00 1.855655359823403785e+02
1.005216649828360787e+01 -2.208070829049993620e+02
7.387482670285253334e+02 7.850792922912771132e+01
5.658752567288513724e+00 1.863860737825760054e+02
9.908823083824495725e+00 -2.199464117947146633e+02
7.393515046886504933e+02 7.462176399500728508e+01
5.734834619953148582e+00 1.872073716964132473e+02
9.767567892069449087e+00 -2.190869441163500539e+02
7.399242538936191522e+02 7.072958348782742632e+01
5.812236137528500102e+00 1.880294401862854272e+02
9.628377529150002445e+00 -2.182286685577940091e+02
7.404664443583785669e+02 6.683169896687459755e+01
5.890973628510418614e+00 1.888522897636508162e+02
9.491228822871910609e+00 -2.173715737953561700e+02
7.409780095258615802e+02 6.292842255332294599e+01
5.971063747574787861e+00 1.896759309878341639e+02
9.356098820250959847e+00 -2.165156484959029228e+02
7.414588865788184648e+02 5.902006718320981804e+01
6.052523297162131222e+00 1.905003744648511201e+02
9.222964785068858973e+00 -2.156608813189567684e+02
7.419090164509832448e+02 5.510694656026387861e+01
6.135369229086404808e+00 1.913256308462103448e+02
9.091804195451469894e+00 -2.148072609187602779e+02
7.423283438375628975e+02 5.118937510859345252e+01
6.219618646172848209e+00 1.921517108276987642e+02
8.962594741467944104e+00 -2.139547759463048351e+02
7.427168172050858175e+02 4.726766792525003780e+01
6.305288803919897767e+00 1.929786251481424699e+02
8.835314322751322891e+00 -2.131034150513243333e+02
7.430743888005385998e+02 4.334214073266531386e+01
6.392397112189114772e+00 1.938063845881509906e+02
8.709941046142084531e+00 -2.122531668842584338e+02
7.434010146598648134e+02 3.941310983097940834e+01
6.480961136919947130e+00 1.946349999688390255e+02
8.586453223353384345e+00 -2.114040200981789042e+02
7.436966546157768789e+02 3.548089205026352033e+01
6.570998601871466782e+00 1.954644821505270329e+02
8.464829368658952191e+00 -2.105559633506871933e+02
7.439612723048840053e+02 3.154580470264858150e+01
6.662527390391020710e+00 1.962948420314206999e+02
8.345048196604096802e+00 -2.097089853057776452e+02
7.441948351741632450e+02 2.760816553436555409e+01
6.755565547206711763e+00 1.971260905462690971e+02
8.227088619739539865e+00 -2.088630746356724330e+02
7.443973144867350129e+02 2.366829267770870615e+01
6.850131280248175081e+00 1.979582386649999535e+02
8.110929746378751304e+00 -2.080182200226229554e+02
7.445686853269742187e+02 1.972650460293087349e+01
6.946242962492376272e+00 1.987912973913339556e+02
7.996550878378620553e+00 -2.071744101606848574e+02
7.447089266049342768e+02 1.578312007007468765e+01
7.043919133834731561e+00 1.996252777613746616e+02
7.883931508944097999e+00 -2.063316337574611339e+02
7.448180210600910414e+02 1.183845808075523109e+01
7.143178502986492262e+00 2.004601908421759617e+02
7.773051320456597857e+00 -2.054898795358170958e+02
7.448959552644121231e+02 7.892837829896507174e+00
7.244039949398092482e+00 2.012960477302872846e+02
7.663890182326560385e+00 -2.046491362355692445e+02
7.449427196247470420e+02 3.946578657436134563e+00
7.346522525206674814e+00 2.021328595502718315e+02
7.556428148870202754e+00 -2.038093926151424000e+02
7.449583083845152487e+02 5.684341886080801487e-14
7.450645457211132694e+00 2.029706374532048585e+02
7.450645457211135358e+00 -2.029706374532048017e+02
7.449427196247470420e+02 -3.946578657436049298e+00
7.346522525206705012e+00 -2.021328595502719168e+02
7.556428148870169892e+00 2.038093926151424000e+02
7.448959552644125779e+02 -7.892837829896507174e+00
7.244039949398068501e+00 -2.012960477302870856e+02
7.663890182326544398e+00 2.046491362355691024e+02
7.448180210600910414e+02 -1.183845808075503214e+01
7.143178502986474498e+00 -2.004601908421759902e+02
7.773051320456573876e+00 2.054898795358171810e+02
7.447089266049340495e+02 -1.578312007007454554e+01
7.043919133834737778e+00 -1.996252777613746332e+02
7.883931508944096223e+00 2.063316337574610486e+02
7.445686853269746734e+02 -1.972650460293081665e+01
6.946242962492434891e+00 -1.987912973913341261e+02
7.996550878378570815e+00 2.071744101606849426e+02
7.443973144867356950e+02 -2.366829267770870615e+01
6.850131280248144883e+00 -1.979582386650000103e+02
8.110929746378698013e+00 2.080182200226230407e+02
7.441948351741625629e+02 -2.760816553436535514e+01
6.755565547206622057e+00 -1.971260905462690118e+02
8.227088619739459929e+00 2.088630746356723762e+02
7.439612723048851421e+02 -3.154580470264863834e+01
6.662527390390928339e+00 -1.962948420314206714e+02
8.345048196604013313e+00 2.097089853057775883e+02
7.436966546157757421e+02 -3.548089205026337822e+01
6.570998601871599121e+00 -1.954644821505270897e+02
8.464829368658875808e+00 2.105559633506871364e+02
7.434010146598650408e+02 -3.941310983097929466e+01
6.480961136919937360e+00 -1.946349999688389687e+02
8.586453223353338160e+00 2.114040200981788757e+02
7.430743888005383724e+02 -4.334214073266537071e+01
6.392397112189055264e+00 -1.938063845881510474e+02
8.709941046142100518e+00 2.122531668842583201e+02
7.427168172050849080e+02 -4.726766792524995253e+01
6.305288803919840923e+00 -1.929786251481424983e+02
8.835314322751274929e+00 2.131034150513242764e+02
7.423283438375633523e+02 -5.118937510859342410e+01
6.219618646172777154e+00 -1.921517108276985653e+02
8.962594741467924564e+00 2.139547759463045224e+02
7.419090164509825627e+02 -5.510694656026362281e+01
6.135369229086395926e+00 -1.913256308462103448e+02
9.091804195451459236e+00 2.148072609187603348e+02
7.414588865788189196e+02 -5.902006718320967593e+01
6.052523297161985560e+00 -1.905003744648511486e+02
9.222964785068759497e+00 2.156608813189568252e+02
7.409780095258615802e+02 -6.292842255332303125e+01
5.971063747574777203e+00 -1.896759309878340503e+02
9.356098820250871029e+00 2.165156484959028091e+02
7.404664443583792490e+02 -6.683169896687456912e+01
5.890973628510324467e+00 -1.888522897636505888e+02
9.491228822871887516e+00 2.173715737953560563e+02
7.399242538936200617e+02 -7.072958348782742632e+01
5.812236137528400626e+00 -1.880294401862854556e+02
9.628377529149849678e+00 2.182286685577939807e+02
7.393515046886504933e+02 -7.462176399500725665e+01
5.734834619953007362e+00 -1.872073716964132188e+02
9.767567892069289215e+00 2.190869441163500824e+02
7.387482670285257882e+02 -7.850792922912771132e+01
5.658752567288337865e+00 -1.863860737825760054e+02
9.908823083824369604e+00 2.199464117947145780e+02
7.381146149137882730e+02 -8.238776883965931574e+01
5.583973615661678380e+00 -1.855655359823406059e+02
1.005216649828346220e+01 2.208070829049993904e+02
7.374506260473085604e+02 -8.626097343153702468e+01
5.510481544292613165e+00 -1.847457478834362519e+02
1.019762175347424105e+01 2.216689687455645128e+02
7.367563818204828294e+02 -9.012723461169366601e+01
5.438260273988232640e+00 -1.839266991248739487e+02
1.034521269408848632e+01 2.225320805988089603e+02
7.360319672987393460e+02 -9.398624503541262243e+01
5.367293865666018959e+00 -1.831083793980472763e+02
1.049496339400784528e+01 2.233964297289217882e+02
7.352774712064283449e+02 -9.783769845249469199e+01
5.297566518901809296e+00 -1.822907784478115332e+02
1.064689815884806379e+01 2.242620273795937180e+02
7.344929859110252437e+02 -1.016812897532216766e+02
5.229062570504202867e+00 -1.814738860735508865e+02
1.080104152852270971e+01 2.251288847716901955e+02
7.336786074067117625e+02 -1.055167150141209618e+02
5.161766493117513122e+00 -1.806576921302178391e+02
1.095741827982613081e+01 2.259970131008820999e+02
7.328344352972928846e+02 -1.093436715435109079e+02
5.095662893847596742e+00 -1.798421865293629764e+02
1.111605342903439997e+01 2.268664235352361516e+02
7.319605727784680766e+02 -1.131618579268252915e+02
5.030736512917076908e+00 -1.790273592401428004e+02
1.127697223452389430e+01 2.277371272127618624e+02
7.310571266194845066e+02 -1.169709740717096054e+02
4.966972222345831689e+00 -1.782132002903084356e+02
1.144020019940844080e+01 2.286091352389167071e+02
7.301242071441156440e+02 -1.207707212528733578e+02
4.904355024656207540e+00 -1.773996997671794134e+02
1.160576307419230524e+01 2.294824586840662732e+02
7.291619282110409586e+02 -1.245608021567002481e+02
4.842870051607691906e+00 -1.765868478185969366e+02
1.177368685944111526e+01 2.303571085808989665e+02
7.281704071935680531e+02 -1.283409209255993062e+02
4.782502562953856007e+00 -1.757746346538622220e+02
1.194399780846744363e+01 2.312330959217973430e+02
7.271497649587358865e+02 -1.321107832020935575e+02
4.723237945228516921e+00 -1.749630505446539246e+02
1.211672243003393135e+01 2.321104316561593919e+02
7.261001258457965832e+02 -1.358700961726393075e+02
4.665061710556016372e+00 -1.741520858259315219e+02
1.229188749107025913e+01 2.329891266876765599e+02
7.250216176440774234e+02 -1.396185686111623454e+02
4.607959495487769175e+00 -1.733417308968180066e+02
1.246952001940463539e+01 2.338691918715599343e+02
7.239143715702080044e+02 -1.433559109223078849e+02
4.551917059865298043e+00 -1.725319762214679429e+02
1.264964730651096581e+01 2.347506380117187632e+02
7.227785222447505475e+02 -1.470818351843932987e+02
4.496920285706684339e+00 -1.717228123299148024e+02
1.283229691026765984e+01 2.356334758578882429e+02
7.216142076682288007e+02 -1.507960551920616865e+02
4.442955176122332261e+00 -1.709142298189047722e+02
1.301749665773106734e+01 2.365177161027073396e+02
7.204215691965216593e+02 -1.544982864986171194e+02
4.390007854251751773e+00 -1.701062193527100703e+02
1.320527464792004047e+01 2.374033693787430366e+02
7.192007515156774389e+02 -1.581882464580439489e+02
4.338064562228749033e+00 -1.692987716639254927e+02
1.339565925461358553e+01 2.382904462554626548e+02
7.179519026161344755e+02 -1.618656542667002896e+02
4.287111660170521255e+00 -1.684918775542502374e+02
1.358867912915831866e+01 2.391789572361529963e+02
7.166751737663314543e+02 -1.655302310046715206e+02
4.237135625191853272e+00 -1.676855278952469348e+02
1.378436320328793130e+01 2.400689127547814508e+02
7.153707194857411196e+02 -1.691816996767845183e+02
4.188123050443330442e+00 -1.668797136290889682e+02
1.398274069195058544e+01 2.409603231728059427e+02
7.140386975173228166e+02 -1.728197852532702257e+02
4.140060644176187132e+00 -1.660744257692872168e+02
1.418384109614828326e+01 2.418531987759241133e+02
7.126792687993861364e+02 -1.764442147100672287e+02
4.092935228828944894e+00 -1.652696554013991204e+02
1.438769420578115898e+01 2.427475497707664545e+02
7.112925974368886273e+02 -1.800547170687590892e+02
4.046733740140298963e+00 -1.644653936837222545e+02
1.459433010250306673e+01 2.436433862815310647e+02
7.098788506721625708e+02 -1.836510234361376774e+02
4.001443226285293697e+00 -1.636616318479672145e+02
1.480377916258112236e+01 2.445407183465565879e+02
7.084381988550806000e+02 -1.872328670433890068e+02
3.957050847034850882e+00 -1.628583611999171978e+02
1.501607205976362280e+01 2.454395559148371717e+02
7.069708154126501540e+02 -1.907999832848836377e+02
3.913543872939893031e+00 -1.620555731200648211e+02
1.523123976815170977e+01 2.463399088424724539e+02
7.054768768180815641e+02 -1.943521097565784146e+02
3.870909684538253348e+00 -1.612532590642353512e+02
1.544931356507692399e+01 2.472417868890578632e+02
7.039565625592695142e+02 -1.978889862940067985e+02
3.829135771584477599e+00 -1.604514105641897288e+02
1.567032503398191956e+01 2.481451997140080152e+02
7.024100551067751894e+02 -2.014103550098684536e+02
3.788209732303026378e+00 -1.596500192282107093e+02
1.589430606730301854e+01 2.490501568728173822e+02
7.008375398812370349e+02 -2.049159603311891260e+02
3.748119272663875901e+00 -1.588490767416704159e+02
1.612128886935676775e+01 2.499566678132538016e+02
6.992392052202669674e+02 -2.084055490360638032e+02
3.708852205679804115e+00 -1.580485748675799300e+02
1.635130595922522190e+01 2.508647418714851938e+02
6.976152423448249920e+02 -2.118788702899667555e+02
3.670396450727810400e+00 -1.572485054471203227e+02
1.658439017364305812e+01 2.517743882681380683e+02
6.959658453250624461e+02 -2.153356756816150153e+02
3.632740032889529846e+00 -1.564488604001570025e+02
1.682057466988271699e+01 2.526856161042871918e+02
6.942912110456611572e+02 -2.187757192583948154e+02
3.595871082315085676e+00 -1.556496317257326609e+02
1.705989292863744211e+01 2.535984343573746287e+02
6.925915391706646460e+02 -2.221987575613254080e+02
3.559777833607276065e+00 -1.548508115025447580e+02
1.730237875690226801e+01 2.545128518770576420e+02
6.908670321078084271e+02 -2.256045496595706084e+02
3.524448625227107001e+00 -1.540523918894027133e+02
1.754806629084958303e+01 2.554288773809840052e+02
6.891178949723555434e+02 -2.289928571844770318e+02
3.489871898919606252e+00 -1.532543651256658848e+02
1.779698999870054266e+01 2.563465194504938154e+02
6.873443355504514329e+02 -2.323634443631402178e+02
3.456036199159620015e+00 -1.524567235316648350e+02
1.804918468359003114e+01 2.572657865262473251e+02
6.855465642619842583e+02 -2.357160780514892622e+02
3.422930172617481670e+00 -1.516594595091007704e+02
1.830468548642302906e+01 2.581866869037763195e+02
6.837247941229866228e+02 -2.390505277668851534e+02
3.390542567644761807e+00 -1.508625655414295750e+02
1.856352788872359127e+01 2.591092287289594651e+02
6.818792407075618485e+02 -2.423665657202231500e+02
3.358862233778245887e+00 -1.500660341942205207e+02
1.882574771547319870e+01 2.600334199934183061e+02
6.800101221093564163e+02 -2.456639668475349083e+02
3.327878121263439848e+00 -1.492698581155050306e+02
1.909138113793818192e+01 2.609592685298380843e+02
6.781176589025697012e+02 -2.489425088410839635e+02
3.297579280595992035e+00 -1.484740300360954279e+02
1.936046467648398561e+01 2.618867820072027826e+02
6.762020741025326060e+02 -2.522019721799473757e+02
3.267954862080371559e+00 -1.476785427698922604e+02
1.963303520337626651e+01 2.628159679259551922e+02
6.742635931258375876e+02 -2.554421401600760930e+02
3.238994115408140750e+00 -1.468833892141679200e+02
1.990912994556669702e+01 2.637468336130706348e+02
6.723024437500389467e+02 -2.586627989238299392e+02
3.210686389250658301e+00 -1.460885623498321308e+02
2.018878648746179394e+01 2.646793862170493981e+02
6.703188560729404344e+02 -2.618637374889821672e+02
3.183021130871141136e+00 -1.452940552416764604e+02
2.047204277367379532e+01 2.656136327028240203e+02
6.683130624714478927e+02 -2.650447477771792819e+02
3.155987885750505484e+00 -1.444998610385991640e+02
2.075893711175173451e+01 2.665495798465817643e+02
6.662852975600351328e+02 -2.682056246418633236e+02
3.129576297231299709e+00 -1.437059729738103044e+02
2.104950817489260828e+01 2.674872342305009738e+02
6.642357981488025871e+02 -2.713461658956391602e+02
3.103776106174702232e+00 -1.429123843650167771e+02
2.134379500462765833e+01 2.684266022373993792e+02
6.621648032011401028e+02 -2.744661723370884943e+02
3.078577150634904225e+00 -1.421190886145863885e+02
2.164183701348695266e+01 2.693676900452935001e+02
6.600725537910084313e+02 -2.775654477770142421e+02
3.053969365545475600e+00 -1.413260792096915281e+02
2.194367398763626653e+01 2.703105036218692021e+02
6.579592930598478233e+02 -2.806437990641254601e+02
3.029942782421705783e+00 -1.405333497224339681e+02
2.224934608948681003e+01 2.712550487188632360e+02
6.558252661731246462e+02 -2.837010361101464468e+02
3.006487529075121401e+00 -1.397408938099459021e+02
2.255889386027664756e+01 2.722013308663492239e+02
6.536707202765080638e+02 -2.867369719143395628e+02
2.983593829341665504e+00 -1.389487052144738470e+02
2.287235822261992624e+01 2.731493553669349694e+02
6.514959044517042912e+02 -2.897514225874543854e+02
2.961252002821605611e+00 -1.381567777634398340e+02
2.318978048302309958e+01 2.740991272898643274e+02
6.493010696719504722e+02 -2.927442073750743816e+02
2.939452464632140938e+00 -1.373651053694822224e+02
2.351120233436836315e+01 2.750506514650245435e+02
6.470864687571704508e+02 -2.957151486803794569e+02
2.918185725172052436e+00 -1.365736820304752541e+02
2.383666585835811702e+01 2.760039324768584379e+02
6.448523563288167679e+02 -2.986640720862990861e+02
2.897442389894438808e+00 -1.357825018295286554e+02
2.416621352792260424e+01 2.769589746581801819e+02
6.425989887643877410e+02 -3.015908063770633021e+02
2.877213159093857886e+00 -1.349915589349664913e+02
2.449988820958607860e+01 2.779157820838942143e+02
6.403266241516462287e+02 -3.044951835591418785e+02
2.857488827700075174e+00 -1.342008476002824295e+02
2.483773316579137713e+01 2.788743585646134306e+02
6.380355222425353077e+02 -3.073770388815661931e+02
2.838260285082779610e+00 -1.334103621640790323e+02
2.517979205717960411e+01 2.798347076401819891e+02
6.357259444068201901e+02 -3.102362108556349654e+02
2.819518514864431058e+00 -1.326200970499797904e+02
2.552610894482201331e+01 2.807968325730948891e+02
6.333981535854368303e+02 -3.130725412739843705e+02
2.801254594742014437e+00 -1.318300467665255553e+02
2.587672829240561967e+01 2.817607363418164823e+02
6.310524142435797330e+02 -3.158858752290378220e+02
2.783459696315139453e+00 -1.310402059070468113e+02
2.623169496836505843e+01 2.827264216340010421e+02
6.286889923235339666e+02 -3.186760611308158104e+02
2.766125084923393374e+00 -1.302505691495168492e+02
2.659105424796282691e+01 2.836938908396063539e+02
6.263081551972557008e+02 -3.214429507241069928e+02
2.749242119487278480e+00 -1.294611312563815204e+02
2.695485181531336139e+01 2.846631460439054422e+02
6.239101716187135480e+02 -3.241863991049950755e+02
2.732802252358347506e+00 -1.286718870743709431e+02
2.732313376534962401e+01 2.856341890203951834e+02
6.214953116759938894e+02 -3.269062647367354089e+02
2.716797029172334010e+00 -1.278828315342888402e+02
2.769594660572859723e+01 2.866070212235997587e+02
6.190638467432040670e+02 -3.296024094649840208e+02
2.701218088708368992e+00 -1.270939596507795102e+02
2.807333725867504981e+01 2.875816437817658766e+02
6.166160494321529768e+02 -3.322746985323678928e+02
2.686057162751634753e+00 -1.263052665220778152e+02
2.845535306275940357e+01 2.885580574894568144e+02
6.141521935438302080e+02 -3.349230005923901672e+02
2.671306075961300319e+00 -1.255167473297349545e+02
2.884204177460732055e+01 2.895362628000344785e+02
6.116725540197076043e+02 -3.375471877226781885e+02
2.656956745738606962e+00 -1.247283973383252516e+02
2.923345157054049892e+01 2.905162598180378950e+02
6.091774068928586985e+02 -3.401471354375586884e+02
2.643001182101327728e+00 -1.239402118951321938e+02
2.962963104814270565e+01 2.914980482914511413e+02
6.066670292388987491e+02 -3.427227226999609115e+02
2.629431487556829872e+00 -1.231521864298139235e+02
3.003062922775158583e+01 2.924816276038640694e+02
6.041416991267885805e+02 -3.452738319326499550e+02
2.616239856978678002e+00 -1.223643164540479518e+02
3.043649555387063543e+01 2.934669967665233798e+02
6.016016955694726676e+02 -3.478003490287741215e+02
2.603418577483172403e+00 -1.215765975611579961e+02
3.084727989650142277e+01 2.944541544102755211e+02
5.990472984743864799e+02 -3.503021633617334487e+02
2.590960028305746121e+00 -1.207890254257167442e+02
3.126303255239040979e+01 2.954430987773970401e+02
5.964787885938446834e+02 -3.527791677943621380e+02
2.578856680678559776e+00 -1.200015958031334122e+02
3.168380424618962010e+01 2.964338277133178394e+02
5.938964474753058767e+02 -3.552312586874278963e+02
2.567101097705371870e+00 -1.192143045292178698e+02
3.210964613152771818e+01 2.974263386582317139e+02
5.913005574115356922e+02 -3.576583359074284090e+02
2.555685934236242129e+00 -1.184271475197276402e+02
3.254060979198688841e+01 2.984206286385962130e+02
5.886914013906830405e+02 -3.600603028337056344e+02
2.544603936740204020e+00 -1.176401207698945797e+02
3.297674724198527230e+01 2.994166942585239326e+02
5.860692630462665420e+02 -3.624370663648593904e+02
2.533847943173838324e+00 -1.168532203539331533e+02
3.341811092755988000e+01 3.004145316910592101e+02
5.834344266070932008e+02 -3.647885369244554568e+02
2.523410882849113079e+00 -1.160664424245289297e+02
3.386475372704693854e+01 3.014141366693449982e+02
5.807871768471170526e+02 -3.671146284660434844e+02
2.513285776295959284e+00 -1.152797832123100363e+02
3.431672895165760195e+01 3.024155044776800878e+02
5.781277990352534744e+02 -3.694152584774608954e+02
2.503465735120920854e+00 -1.144932390252986778e+02
3.477409034594494130e+01 3.034186299424617914e+02
5.754565788851493835e+02 -3.716903479844357321e+02
2.493943961861155856e+00 -1.137068062483453446e+02
3.523689208815908103e+01 3.044235074230197711e+02
5.727738025049341104e+02 -3.739398215534808401e+02
2.484713749833735719e+00 -1.129204813425457132e+02
3.570518879048682948e+01 3.054301308023382262e+02
5.700797563469525358e+02 -3.761636072940772806e+02
2.475768482978430107e+00 -1.121342608446393712e+02
3.617903549917383543e+01 3.064384934776659861e+02
5.673747271574957267e+02 -3.783616368601464615e+02
2.467101635694540107e+00 -1.113481413663918005e+02
3.665848769452313860e+01 3.074485883510179178e+02
5.646590019265461251e+02 -3.805338454508103609e+02
2.458706772670891105e+00 -1.105621195939589967e+02
3.714360129077081751e+01 3.084604078195648640e+02
5.619328678375295567e+02 -3.826801718104328529e+02
2.450577548708877451e+00 -1.097761922872362561e+02
3.763443263582955467e+01 3.094739437659122245e+02
5.591966122171183997e+02 -3.848005582279531609e+02
2.442707708537640521e+00 -1.089903562791902232e+02
3.813103851090298946e+01 3.104891875482727528e+02
5.564505224850577179e+02 -3.868949505354897269e+02
2.435091086620298384e+00 -1.082046084751757036e+02
3.863347612996158631e+01 3.115061299905262331e+02
5.536948861040709744e+02 -3.889632981062449062e+02
2.427721606953198386e+00 -1.074189458522364333e+02
3.914180313907990438e+01 3.125247613721732023e+02
5.509299905298075828e+02 -3.910055538516708680e+02
2.420593282854081707e+00 -1.066333654583914381e+02
3.965607761563022393e+01 3.135450714181824310e+02
5.481561231608893650e+02 -3.930216742179298421e+02
2.413700216742552751e+00 -1.058478644119058316e+02
4.017635806732957349e+01 3.145670492887261389e+02
5.453735712890413652e+02 -3.950116191816314313e+02
2.407036599909099017e+00 -1.050624399005482132e+02
4.070270343113494249e+01 3.155906835688169281e+02
5.425826220493208893e+02 -3.969753522448444301e+02
2.400596712274821964e+00 -1.042770891808340963e+02
4.123517307198448378e+01 3.166159622578318817e+02
5.397835623704688714e+02 -3.989128404293987273e+02
2.394374922139681061e+00 -1.034918095772548696e+02
4.177382678137995953e+01 3.176428727589394612e+02
5.369766789253867501e+02 -4.008240542704569975e+02
2.388365685920304404e+00 -1.027065984814959592e+02
4.231872477580714076e+01 3.186714018684175471e+02
5.341622580817495418e+02 -4.027089678093759630e+02
2.382563547875423016e+00 -1.019214533516393288e+02
4.286992769498944256e+01 3.197015357648757572e+02
5.313405858527733017e+02 -4.045675585858390377e+02
2.376963139820571502e+00 -1.011363717113571710e+02
4.342749659997167555e+01 3.207332599983712953e+02
5.285119478481412898e+02 -4.063998076292784276e+02
2.371559180829553526e+00 -1.003513511490912862e+02
4.399149297102908918e+01 3.217665594794314075e+02
5.256766292251111281e+02 -4.082056994495765707e+02
2.366346476923784081e+00 -9.956638931722332586e+01
4.456197870539921269e+01 3.228014184679746563e+02
5.228349146398070388e+02 -4.099852220270444718e+02
2.361319920749237244e+00 -9.878148393123257165e+01
4.513901611482997822e+01 3.238378205621373240e+02
5.199870881987030771e+02 -4.117383668016977367e+02
2.356474491239922475e+00 -9.799663276884504626e+01
4.572266792294289672e+01 3.248757486870077855e+02
5.171334334103387391e+02 -4.134651286618069435e+02
2.351805253267395202e+00 -9.721183366917156832e+01
4.631299726240514758e+01 3.259151850832643049e+02
5.142742331372342051e+02 -4.151655059317359928e+02
2.347307357278481277e+00 -9.642708453183801964e+01
4.691006767190709326e+01 3.269561112957276805e+02
5.114097695480556922e+02 -4.168395003590771921e+02
2.342976038916260162e+00 -9.564238331610556543e+01
4.751394309294190776e+01 3.279985081618204958e+02
5.085403240700261449e+02 -4.184871171010713624e+02
2.338806618630675072e+00 -9.485772803998351321e+01
4.812468786638117990e+01 3.290423557999448008e+02
5.056661773415921743e+02 -4.201083647103171756e+02
2.334794501271252987e+00 -9.407311677933390115e+01
4.874236672884508437e+01 3.300876335977711165e+02
5.027876091653683943e+02 -4.217032551197891621e+02
2.330935175667441683e+00 -9.328854766696989032e+01
4.936704480886030666e+01 3.311343202004511568e+02
4.999048984613634730e+02 -4.232718036271390361e+02
2.327224214193979179e+00 -9.250401889174644054e+01
4.999878762280311406e+01 3.321823934987462508e+02
4.970183232204976775e+02 -4.248140288783087044e+02
2.323657272321302258e+00 -9.171952869764493244e+01
5.063766107062340183e+01 3.332318306170835740e+02
4.941281604584362412e+02 -4.263299528504399518e+02
2.320230088151238768e+00 -9.093507538285415137e+01
5.128373143134457735e+01 3.342826079015366645e+02
4.912346861697401437e+02 -4.278196008340959793e+02
2.316938481937368177e+00 -9.015065729884244661e+01
5.193706535833474192e+01 3.353347009077333496e+02
4.883381752823465831e+02 -4.292830014147922952e+02
2.313778355590311087e+00 -8.936627284943003247e+01
5.259772987434909197e+01 3.363880843887012588e+02
4.854389016123957390e+02 -4.307201864538400287e+02
2.310745692168457488e+00 -8.858192048985323197e+01
5.326579236633137526e+01 3.374427322826424529e+02
4.825371378194136014e+02 -4.321311910685113844e+02
2.307836555352768659e+00 -8.779759872582769731e+01
5.394132057997883578e+01 3.384986177006509820e+02
4.796331553618638281e+02 -4.335160536115224659e+02
2.305047088906347241e+00 -8.701330611260813441e+01
5.462438261406107642e+01 3.395557129143688826e+02
4.767272244530702210e+02 -4.348748156498439243e+02
2.302373516119755159e+00 -8.622904125404512854e+01
5.531504691449028144e+01 3.406139893435910153e+02
4.738196140175523396e+02 -4.362075219428484161e+02
2.299812139239111541e+00 -8.544480280164174246e+01
5.601338226813784615e+01 3.416734175438161287e+02
4.709105916477340088e+02 -4.375142204197869091e+02
2.297359338881070023e+00 -8.466058945360639143e+01
5.671945779639605689e+01 3.427339671937527328e+02
4.680004235610913383e+02 -4.387949621566052087e+02
2.295011573431072982e+00 -8.387639995390767922e+01
5.743334294847642951e+01 3.437956070827795543e+02
4.650893745577184291e+02 -4.400498013521198004e+02
2.292765378427555678e+00 -8.309223309132630675e+01
5.815510749444450767e+01 3.448583050983692146e+02
4.621777079783271347e+02 -4.412787953035256123e+02
2.290617365929455751e+00 -8.230808769851050499e+01
5.888482151798405084e+01 3.459220282134760964e+02
4.592656856626997524e+02 -4.424820043812759991e+02
2.288564223871210501e+00 -8.152396265102903783e+01
5.962255540889024985e+01 3.469867424738907289e+02
4.563535679086030541e+02 -4.436594920033236349e+02
2.286602715400244179e+00 -8.073985686642775761e+01
6.036837985528323713e+01 3.480524129855734259e+02
4.534416134311734368e+02 -4.448113246087272046e+02
2.284729678201831149e+00 -7.995576930328715548e+01
6.112236583554199854e+01 3.491190039019610367e+02
4.505300793227813756e+02 -4.459375716306341815e+02
2.282942023807977616e+00 -7.917169896028364917e+01
6.188458460995330768e+01 3.501864784112613052e+02
4.476192210133974640e+02 -4.470383054686548121e+02
2.281236736893217820e+00 -7.838764487525078550e+01
6.265510771207191709e+01 3.512547987237309712e+02
4.447092922314513999e+02 -4.481136014606134950e+02
2.279610874554082844e+00 -7.760360612424771887e+01
6.343400693978745863e+01 3.523239260589505193e+02
4.418005449652241623e+02 -4.491635378537069982e+02
2.278061565577674585e+00 -7.681958182062854235e+01
6.422135434609633364e+01 3.533938206330965386e+02
4.388932294247474601e+02 -4.501881957750645711e+02
2.276586009693100099e+00 -7.603557111411761582e+01
6.501722222957295116e+01 3.544644416462161871e+02
4.359875940042516049e+02 -4.511876592017136431e+02
2.275181476812087045e+00 -7.525157318988931365e+01
6.582168312453801207e+01 3.555357472695122283e+02
4.330838852451620369e+02 -4.521620149299793638e+02
2.273845306253992948e+00 -7.446758726765327197e+01
6.663480979091963263e+01 3.566076946326429606e+02
4.301823477996466636e+02 -4.531113525442972900e+02
2.272574905960442315e+00 -7.368361260074500763e+01
6.745667520380469284e+01 3.576802398110438617e+02
4.272832243947353845e+02 -4.540357643854719072e+02
2.271367751694313597e+00 -7.289964847522378477e+01
6.828735254267591870e+01 3.587533378132714006e+02
4.243867557970181679e+02 -4.549353455183808705e+02
2.270221386228100879e+00 -7.211569420897593830e+01
6.912691518033246041e+01 3.598269425683857889e+02
4.214931807779311157e+02 -4.558101936991254206e+02
2.269133418520212331e+00 -7.133174915082649648e+01
6.997543667149147950e+01 3.609010069133681782e+02
4.186027360796364292e+02 -4.566604093416523824e+02
2.268101522878419818e+00 -7.054781267965766745e+01
7.083299074106500370e+01 3.619754825805833889e+02
4.157156563815163963e+02 -4.574860954838455314e+02
2.267123438112069955e+00 -6.976388420353563902e+01
7.169965127211163747e+01 3.630503201852974939e+02
4.128321742672800383e+02 -4.582873577530992293e+02
2.266196966674975055e+00 -6.897996315884577712e+01
7.257549229346111019e+01 3.641254692132509376e+02
4.099525201926940099e+02 -4.590643043313822886e+02
2.265319973794355235e+00 -6.819604900943650705e+01
7.346058796700411619e+01 3.652008780082980479e+02
4.070769224539583320e+02 -4.598170459198096296e+02
2.264490386592281634e+00 -6.741214124577274447e+01
7.435501257465163860e+01 3.662764937601181146e+02
4.042056071567112667e+02 -4.605456957027200247e+02
2.263706193195976546e+00 -6.662823938409805180e+01
7.525884050495537281e+01 3.673522624920074122e+02
4.013387981857036948e+02 -4.612503693112832934e+02
2.262965441838399538e+00 -6.584434296560797861e+01
7.617214623939032947e+01 3.684281290487551246e+02
3.984767171751190062e+02 -4.619311847866331959e+02
2.262266239950070812e+00 -6.506045155563199955e+01
7.709500433829717281e+01 3.695040370846172664e+02
3.956195834795776136e+02 -4.625882625425548440e+02
2.261606753242278778e+00 -6.427656474282834154e+01
7.802748942647990305e+01 3.705799290513863298e+02
3.927676141458071015e+02 -4.632217253277206055e+02
2.260985204781824631e+00 -6.349268213838695374e+01
7.896967617846004828e+01 3.716557461865752430e+02
3.899210238850090491e+02 -4.638316981874992848e+02
2.260399874058194758e+00 -6.270880337524646819e+01
7.992163930338347200e+01 3.727314285017158113e+02
3.870800250459077461e+02 -4.644183084253400580e+02
2.259849096043067274e+00 -6.192492810732040454e+01
8.088345352957985313e+01 3.738069147707811339e+02
3.842448275885099065e+02 -4.649816855637499202e+02
2.259331260242929407e+00 -6.114105600873726587e+01
8.185519358877107265e+01 3.748821425187430805e+02
3.814156390585675354e+02 -4.655219613048742531e+02
2.258844809745675697e+00 -6.035718677309005642e+01
8.283693419993007012e+01 3.759570480102677834e+02
3.785926645627622520e+02 -4.660392694906976772e+02
2.258388240261390845e+00 -5.957332011270163719e+01
8.382875005278751246e+01 3.770315662385622204e+02
3.757761067445957224e+02 -4.665337460628611552e+02
2.257960099157124478e+00 -5.878945575789958156e+01
8.483071579098466941e+01 3.781056309143787075e+02
3.729661657610331531e+02 -4.670055290221350219e+02
2.257558984486710774e+00 -5.800559345630500019e+01
8.584290599487393081e+01 3.791791744551827605e+02
3.701630392598590333e+02 -4.674547583875350938e+02
2.257183544017193011e+00 -5.722173297213582543e+01
8.686539516396484828e+01 3.802521279744974549e+02
3.673669223577850289e+02 -4.678815761551099399e+02
2.256832474250333842e+00 -5.643787408551948204e+01
8.789825769901472086e+01 3.813244212714325840e+02
3.645780076193071864e+02 -4.682861262564112508e+02
2.256504519440642564e+00 -5.565401659182418115e+01
8.894156788376655243e+01 3.823959828204000360e+02
3.617964850363033520e+02 -4.686685545166533871e+02
2.256198470612012397e+00 -5.487016030099968589e+01
8.999539986633176625e+01 3.834667397610389230e+02
3.590225420084001371e+02 -4.690290086125814923e+02
2.255913164569874230e+00 -5.408630503693315461e+01
9.105982764021716491e+01 3.845366178883409702e+02
3.562563633240959007e+02 -4.693676380300676101e+02
2.255647482913112345e+00 -5.330245063681972795e+01
9.213492502500130854e+01 3.856055416430023115e+02
3.534981311426505499e+02 -4.696845940214317352e+02
2.255400351044130502e+00 -5.251859695054620403e+01
9.322076564665567844e+01 3.866734341020001011e+02
3.507480249767492069e+02 -4.699800295625204853e+02
2.255170737178171070e+00 -5.173474384008859062e+01
9.431742291751426421e+01 3.877402169694065606e+02
3.480062216759396279e+02 -4.702540993095503268e+02
2.254957651353001413e+00 -5.095089117892596420e+01
9.542497001589276806e+01 3.888058105674500098e+02
3.452728954108473545e+02 -4.705069595557234265e+02
2.254760144437467417e+00 -5.016703885146556985e+01
9.654347986535917414e+01 3.898701338278330581e+02
3.425482176581774638e+02 -4.707387681876425063e+02
2.254577307142337617e+00 -4.938318675248512335e+01
9.767302511365441831e+01 3.909331042833127299e+02
3.398323571864950736e+02 -4.709496846415297568e+02
2.254408269032755818e+00 -4.859933478658823702e+01
9.881367811126948197e+01 3.919946380595594633e+02
3.371254800428043836e+02 -4.711398698592747678e+02
2.254252197540410396e+00 -4.781548286767453959e+01
9.996551088967837018e+01 3.930546498672985649e+02
3.344277495399059035e+02 -4.713094862443092552e+02
2.254108296981254700e+00 -4.703163091842537114e+01
1.011285951392282527e+02 3.941130529947441801e+02
3.317393262445589244e+02 -4.714586976173508788e+02
2.253975807574120083e+00 -4.624777886980222519e+01
1.023030021866930497e+02 3.951697593003404450e+02
3.290603679664326364e+02 -4.715876691720007443e+02
2.253854004463132554e+00 -4.546392666056204490e+01
1.034888029724902765e+02 3.962246792058101619e+02
3.263910297478545317e+02 -4.716965674302332445e+02
2.253742196745124993e+00 -4.468007423678560741e+01
1.046860680275652555e+02 3.972777216895329957e+02
3.237314638543554111e+02 -4.717855601977793185e+02
2.253639726501051932e+00 -4.389622155142096460e+01
1.058948674499466165e+02 3.983287942802503494e+02
3.210818197660178157e+02 -4.718548165194313242e+02
2.253545967832589536e+00 -4.311236856384201843e+01
1.071152708809765386e+02 3.993778030511139718e+02
3.184422441696189026e+02 -4.719045066342717405e+02
2.253460325904721007e+00 -4.232851523942120764e+01
1.083473474812185771e+02 4.004246526140869946e+02
3.158128809515742432e+02 -4.719348019308528137e+02
2.253382235994004112e+00 -4.154466154911628450e+01
1.095911659060500511e+02 4.014692461147066069e+02
3.131938711916793636e+02 -4.719458749023312976e+02
2.253311162544054724e+00 -4.076080746907297225e+01
1.108467942809394202e+02 4.025114852272145072e+02
3.105853531576560727e+02 -4.719378991015867086e+02
2.253246598228408448e+00 -3.997695298024052590e+01
1.121143001764181406e+02 4.035512701500707067e+02
3.079874623004873229e+02 -4.719110490963309417e+02
2.253188063020802545e+00 -3.919309806800255558e+01
1.133937505827482823e+02 4.045884996018570519e+02
3.054003312505549275e+02 -4.718655004242260134e+02
2.253135103273504747e+00 -3.840924272182161303e+01
1.146852118842923147e+02 4.056230708175775135e+02
3.028240898145714937e+02 -4.718014295480222700e+02
2.253087290805176668e+00 -3.762538693489825903e+01
1.159887498335929763e+02 4.066548795453709317e+02
3.002588649733040711e+02 -4.717190138107461621e+02
2.253044221997712704e+00 -3.684153070384401474e+01
1.173044295251651192e+02 4.076838200436395141e+02
2.977047808800907660e+02 -4.716184313909377579e+02
2.253005516902376826e+00 -3.605767402836819002e+01
1.186323153690094614e+02 4.087097850786052504e+02
2.951619588601429314e+02 -4.714998612579596511e+02
2.252970818357084681e+00 -3.527381691097846073e+01
1.199724710638513017e+02 4.097326659223041361e+02
2.926305174106348659e+02 -4.713634831273980126e+02
2.252939791113367729e+00 -3.448995935669486812e+01
1.213249595701153396e+02 4.107523523510247969e+02
2.901105722015747688e+02 -4.712094774165632316e+02
2.252912120975656407e+00 -3.370610137277814999e+01
1.226898430826380633e+02 4.117687326442041353e+02
2.876022360774526305e+02 -4.710380252001118038e+02
2.252887513952147813e+00 -3.292224296846959675e+01
1.240671830031306229e+02 4.127816935837835786e+02
2.851056190596674469e+02 -4.708493081658037909e+02
2.252865695416250702e+00 -3.213838415474615573e+01
1.254570399123956292e+02 4.137911204540420727e+02
2.826208283497153388e+02 -4.706435085704045491e+02
2.252846409282780904e+00 -3.135452494408741941e+01
1.268594735423078959e+02 4.147968970419076413e+02
2.801479683331521073e+02 -4.704208091957641500e+02
2.252829417196072992e+00 -3.057066535025471410e+01
1.282745427475674376e+02 4.157989056377589350e+02
2.776871405843103275e+02 -4.701813933050643755e+02
2.252814497731743248e+00 -2.978680538808405842e+01
1.297023054772307944e+02 4.167970270367278545e+02
2.752384438717706416e+02 -4.699254445992725664e+02
2.252801445611884557e+00 -2.900294507329041949e+01
1.311428187460332708e+02 4.177911405405058076e+02
2.728019741645856584e+02 -4.696531471738007326e+02
2.252790070936160571e+00 -2.821908442228541958e+01
1.325961386055068658e+02 4.187811239596650239e+02
2.703778246392427036e+02 -4.693646854753973230e+02
2.252780198425175406e+00 -2.743522345200458901e+01
1.340623201149074362e+02 4.197668536165070350e+02
2.679660856873633747e+02 -4.690602442592724515e+02
2.252771666681918195e+00 -2.665136217974939825e+01
1.355414173119558541e+02 4.207482043484335463e+02
2.655668449241356939e+02 -4.687400085464915946e+02
2.252764327466246552e+00 -2.586750062303764963e+01
1.370334831834086629e+02 4.217250495118643698e+02
2.631801871974599862e+02 -4.684041635816245162e+02
2.252758044986275632e+00 -2.508363879946800168e+01
1.385385696354621246e+02 4.226972609866935500e+02
2.608061945978206495e+02 -4.680528947906975077e+02
2.252752695206811318e+00 -2.429977672659243026e+01
1.400567274640062294e+02 4.236647091813028396e+02
2.584449464688549369e+02 -4.676863877394314954e+02
2.252748165172675954e+00 -2.351591442180217584e+01
1.415880063247322482e+02 4.246272630381316162e+02
2.560965194186248937e+02 -4.673048280918017099e+02
2.252744352351095714e+00 -2.273205190222196137e+01
1.431324547031130408e+02 4.255847900398167099e+02
2.537609873315756204e+02 -4.669084015689229545e+02
2.252741163990096940e+00 -2.194818918461617585e+01
1.446901198842590475e+02 4.265371562159004384e+02
2.514384213811817972e+02 -4.664972939082770154e+02
2.252738516494749099e+00 -2.116432628530271032e+01
1.462610479226663358e+02 4.274842261501228222e+02
2.491288900432571154e+02 -4.660716908232971605e+02
2.252736334822001307e+00 -2.038046322007902589e+01
1.478452836118674156e+02 4.284258629882934883e+02
2.468324591099330974e+02 -4.656317779633182568e+02
2.252734551893385895e+00 -1.959660000415545866e+01
1.494428704539948569e+02 4.293619284467600323e+02
2.445491917042868408e+02 -4.651777408739107500e+02
2.252733108026719222e+00 -1.881273665209823065e+01
1.510538506292722616e+02 4.302922828214698825e+02
2.422791482956124582e+02 -4.647097649576086837e+02
2.252731950386383186e+00 -1.802887317778195353e+01
1.526782649654410022e+02 4.312167849976310663e+02
2.400223867153280253e+02 -4.642280354350469906e+02
2.252731032453368254e+00 -1.724500959434892522e+01
1.543161529071414577e+02 4.321352924599864878e+02
2.377789621734980301e+02 -4.637327373065146503e+02
2.252730313513994886e+00 -1.646114591417801876e+01
1.559675524852535489e+02 4.330476613036922231e+02
2.355489272759740516e+02 -4.632240553139440067e+02
2.252729758169325525e+00 -1.567728214886126992e+01
1.576325002862162705e+02 4.339537462458161485e+02
2.333323320421272911e+02 -4.627021739033372114e+02
2.252729335864262605e+00 -1.489341830918603193e+01
1.593110314213339507e+02 4.348534006374523528e+02
2.311292239231771646e+02 -4.621672771876566230e+02
2.252729020436675000e+00 -1.410955440512779013e+01
1.610031794960875118e+02 4.357464764764652614e+02
2.289396478210913983e+02 -4.616195489101743874e+02
2.252728789687235889e+00 -1.332569044584596618e+01
1.627089765794594882e+02 4.366328244208508522e+02
2.267636461080530808e+02 -4.610591724083016061e+02
2.252728624970256721e+00 -1.254182643969008559e+01
1.644284531732876360e+02 4.375122938027367923e+02
2.246012586464788683e+02 -4.604863305779053917e+02
2.252728510804716144e+00 -1.175796239420801115e+01
1.661616381816646708e+02 4.383847326430094995e+02
2.224525228095815237e+02 -4.599012058381291581e+02
2.252728434506943156e+00 -1.097409831616438680e+01
1.679085588803899611e+02 4.392499876665789884e+02
2.203174735024516622e+02 -4.593039800967063115e+02
2.252728385845104597e+00 -1.019023421156128606e+01
1.696692408864969934e+02 4.401079043182799069e+02
2.181961431836654697e+02 -4.586948347158143520e+02
2.252728356714598146e+00 -9.406370085665766823e+00
1.714437081278615835e+02 4.409583267794119479e+02
2.160885618873847420e+02 -4.580739504784342557e+02
2.252728340834058596e+00 -8.622505943041680609e+00
1.732319828129108146e+02 4.418010979849179307e+02
2.139947572459491880e+02 -4.574415075552614098e+02
2.252728333465729982e+00 -7.838641787586185572e+00
1.750340854004451785e+02 4.426360596412079644e+02
2.119147545129479226e+02 -4.567976854721545692e+02
2.252728331155353203e+00 -7.054777622570815865e+00
1.768500345695882743e+02 4.434630522446212808e+02
2.098485765867444002e+02 -4.561426630781393783e+02
2.252728331495786218e+00 -6.270913450685512203e+00
1.786798471898789842e+02 4.442819151005328990e+02
2.077962440344578567e+02 -4.554766185139754953e+02
2.252728332911910325e+00 -5.487049274087142159e+00
1.805235382915194293e+02 4.450924863431006884e+02
2.057577751163724429e+02 -4.547997291812902745e+02
2.252728334467760885e+00 -4.703185094450447856e+00
1.823811210357960704e+02 4.458946029556553299e+02
2.037331858107701805e+02 -4.541121717122882728e+02
2.252728335697363971e+00 -3.919320913022713349e+00
1.842526066856848104e+02 4.466881007917311308e+02
2.017224898391694410e+02 -4.534141219400452201e+02
2.252728336456478964e+00 -3.135456730679611503e+00
1.861380045766592559e+02 4.474728145967367254e+02
1.997256986919540509e+02 -4.527057548693929903e+02
2.252728336797485742e+00 -2.351592547984036496e+00
1.880373220877122549e+02 4.482485780302628200e+02
1.977428216543812027e+02 -4.519872446483966542e+02
2.252728336867492853e+00 -1.567728365246620958e+00
1.899505646126112026e+02 4.490152236890286304e+02
1.957738658329516852e+02 -4.512587645404363457e+02
2.252728336828854871e+00 -7.838641825877235014e-01
1.918777355313939097e+02 4.497725831304587132e+02


==> figures/time_slice.csv <==
Time,data
0,0
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,1.65163e-15
69,-2.21723e-15
70,-7.82197e-15
71,-1.53565e-14
72,-2.55478e-14
73,-3.95517e-14
74,-5.76236e-14
75,-7.80175e-14
76,-9.76768e-14
77,-1.12339e-13
78,-1.15887e-13
79,-1.01785e-13
80,-6.52805e-14
81,-4.46812e-15
82,7.87564e-14
83,1.77625e-13
84,2.8053e-13
85,3.72395e-13
86,4.3707e-13
87,4.6052e-13
88,4.33754e-13
89,3.54555e-13
90,2.28362e-13
91,6.80284e-14
92,-1.08425e-13
93,-2.80763e-13
94,-4.28656e-13
95,-5.34838e-13
96,-5.90096e-13
97,-5.96596e-13
98,-5.67611e-13
99,-5.24636e-13
100,-4.91177e-13
101,-4.83369e-13
102,-5.01918e-13
103,-5.29079e-13
104,-5.31625e-13
105,-4.67685e-13
106,-2.95084e-13
107,1.36873e-14
108,4.63877e-13
109,1.02668e-12
110,1.64143e-12
111,2.21879e-12
112,2.65274e-12
113,2.848e-12
114,2.73251e-12
115,2.275e-12
116,1.50403e-12
117,4.97524e-13
118,-6.30479e-13
119,-1.73634e-12
120,-2.68148e-12
121,-3.36622e-12
122,-3.72687e-12
123,-3.74721e-12
124,-3.48248e-12
125,-3.02291e-12
126,-2.45879e-12
127,-1.91302e-12
128,-1.49466e-12
129,-1.19372e-12
130,-9.55969e-13
131,-7.19134e-13
132,-2.27215e-13
133,8.21104e-13
134,2.48347e-12
135,5.05894e-12
136,-1.56951e-11
137,-1.92409e-11
138,-2.14364e-11
139,-2.161e-11
140,-1.66611e-11
141,-1.15806e-11
142,-4.25636e-12
143,-3.06295e-12
144,-5.80263e-12
145,-3.66195e-12
146,1.47609e-11
147,2.1497e-11
148,-1.599e-11
149,-5.08899e-11
150,-5.11439e-11
151,-9.40071e-11
152,-2.23637e-10
153,-3.72469e-10
154,-5.16925e-10
155,-7.02871e-10
156,-9.06528e-10
157,-1.10374e-09
158,-1.36355e-09
159,-1.62581e-09
160,-1.64379e-09
161,-1.35438e-09
162,-9.01717e-10
163,-2.56803e-10
164,6.72328e-10
165,1.80078e-09
166,3.09224e-09
167,4.37037e-09
168,4.97841e-09
169,4.74502e-09
170,4.40956e-09
171,3.87683e-09
172,2.14031e-09
173,-2.54123e-10
174,-2.07163e-09
175,-3.68506e-09
176,-5.64896e-09
177,-6.69024e-09
178,-6.76225e-09
179,-5.82252e-09
180,-2.38444e-09
181,3.16805e-09
182,9.13431e-09
183,1.37472e-08
184,1.30281e-08
185,3.37182e-09
186,-1.23878e-08
187,-2.57381e-08
188,-2.81224e-08
189,-1.43922e-08
190,1.40869e-08
191,4.66675e-08
192,6.71394e-08
193,6.27979e-08
194,3.17314e-08
195,-1.47644e-08
196,-5.66848e-08
197,-7.53116e-08
198,-6.16187e-08
199,-2.28831e-08
200,1.68587e-08
201,3.32751e-08
202,1.95634e-08
203,-1.42873e-08
204,4.02414e-07
205,2.3417e-07
206,-4.16392e-07
207,-2.51248e-07
208,-3.31039e-07
209,-3.1337e-07
210,-4.68836e-07
211,1.60787e-07
212,-4.85965e-07
213,5.32531e-07
214,3.11738e-07
215,3.58241e-08
216,1.22678e-06
217,1.79206e-07
218,-3.23705e-08
219,1.24141e-06
220,-6.77034e-07
221,-6.63643e-07
222,1.42283e-06
223,-1.66915e-06
224,-8.58e-07
225,4.79509e-06
226,8.28902e-05
227,0.000544082
228,0.00132726
229,1.74239e-05
230,-0.0096387
231,-0.035716
232,-0.0822064
233,-0.14229
234,-0.195079
235,-0.208919
236,-0.151321
237,-0.00242475
238,0.23306
239,0.520319
240,0.79807
241,0.991266
242,1.03002
243,0.869872
244,0.507505
245,-0.0130877
246,-0.60661
247,-1.16352
248,-1.57397
249,-1.75243
250,-1.6571
251,-1.29936
252,-0.741359
253,-0.0827016
254,0.560619
255,1.08006
256,1.39596
257,1.47208
258,1.3202
259,0.994148
260,0.575152
261,0.152214
262,-0.197615
263,-0.424725
264,-0.51506
265,-0.489327
266,-0.393696
267,-0.284391
268,-0.210418
269,-0.199488
270,-0.251284
271,-0.339824
272,-0.423781
273,-0.461254
274,-0.424019
275,-0.306474
276,-0.126249
277,0.0831303
278,0.283937
279,0.444693
280,0.545353
281,0.57709
282,0.540136
283,0.441995
284,0.296102
285,0.120625
286,-0.0629106
287,-0.231485
288,-0.363134
289,-0.440101
290,-0.452036
291,-0.398412
292,-0.289607
293,-0.1463
294,0.00351294
295,0.1305
296,0.21213
297,0.240272
298,0.224768
299,0.190464
300,0.167845
301,0.180582
302,0.234971
303,0.315514
304,0.388545
305,0.412784
306,0.353436
307,0.19524
308,-0.0497689
309,-0.342323
310,-0.623843
311,-0.830084
312,-0.906911
313,-0.824152
314,-0.58434
315,-0.224193
316,0.19182
317,0.58475
318,0.878399
319,1.01627
320,0.973955
321,0.764025
322,0.432552
323,0.0482526
324,-0.313067
325,-0.585021
326,-0.724188
327,-0.717753
328,-0.583919
329,-0.365489
330,-0.118436
331,0.101717
332,0.252514
333,0.313309
334,0.288059
335,0.201525
336,0.0900791
337,-0.0100849
338,-0.0736375
339,-0.0921823
340,-0.073829
341,-0.0369131
342,-0.000925274
343,0.0211831
344,0.0260444
345,0.0178908
346,0.00408324
347,-0.00875717
348,-0.0166244
349,-0.0181689
350,-0.0138669
351,-0.00529867
352,0.00522092
353,0.0148968
354,0.0208898
355,0.0210973
356,0.0150269
357,0.0041697
358,-0.00847515
359,-0.0194588
360,-0.0259562
361,-0.0264614
362,-0.0210395
363,-0.0112206
364,0.000436416
365,0.0111076
366,0.0185933
367,0.0219352
368,0.0213801
369,0.0176287
370,0.0109582
371,0.00115407
372,-0.0114723
373,-0.0247431
374,-0.0343578
375,-0.0354753
376,-0.0252784
377,-0.00490013
378,0.0204003
379,0.0429618
380,0.0554872
381,0.0535508
382,0.036937
383,0.00951765
384,-0.0219995
385,-0.0499263
386,-0.0675567
387,-0.0707492
388,-0.0587881
389,-0.0344013
390,-0.00297352
391,0.0288128
392,0.054486
393,0.069074
394,0.0700178
395,0.0576251
396,0.0349084
397,0.00675548
398,-0.0212871
399,-0.0441332
400,-0.0578773
401,-0.0601968
402,-0.050694
403,-0.0312577
404,-0.00615925
405,0.0186036
406,0.0368916
407,0.0444055
408,0.04012
409,0.026528
410,0.00870642
411,-0.00740467
412,-0.0170496
413,-0.0184226
414,-0.0133736
415,-0.00656373
416,-0.00325211
417,-0.00665102
418,-0.0161545
419,-0.0274969
420,-0.0348626
421,-0.0337683
422,-0.0230866
423,-0.00517338
424,0.0156007
425,0.0346062
426,0.0479853
427,0.0530629
428,0.0487326
429,0.0358832
430,0.0173885
431,-0.00265192
432,-0.0201767
433,-0.0323273
434,-0.0379763
435,-0.0375314
436,-0.0323769
437,-0.0243639
438,-0.0154734
439,-0.00751598
440,-0.00174761
441,0.00149335
442,0.00288305
443,0.00379729
444,0.00566669
445,0.00925537
446,0.0141652
447,0.0187805
448,0.0207273
449,0.0177701
450,0.00885035
451,-0.00517269
452,-0.0214271
453,-0.0356501
454,-0.0433005
455,-0.0408224
456,-0.0267705
457,-0.00253915
458,0.0275692
459,0.0570983
460,0.0789133
461,0.0870254
462,0.0782447
463,0.0531576
464,0.0161326
465,-0.0256095
466,-0.0635648
467,-0.0898186
468,-0.0989156
469,-0.0892939
470,-0.0637435
471,-0.0285939
472,0.00814449
473,0.0390391
474,0.0590869
475,0.0665177
476,0.0623973
477,0.0495084
478,0.0313021
479,0.011352
480,-0.00691478
481,-0.0206411
482,-0.0281268
483,-0.0291691
484,-0.0248605
485,-0.0169755
486,-0.00736117
487,0.00235573
488,0.0107316
489,0.0164113
490,0.0183092
491,0.0160994
492,0.0106583
493,0.00400151
494,-0.00145473
495,-0.00399832
496,-0.0034537
497,-0.00121252
498,0.000555319
499,4.01544e-05
500,-0.00331901
501,-0.00860858
502,-0.0139364
503,-0.0173068
504,-0.0173521
505,-0.0136488
506,-0.00671621
507,0.00212298
508,0.010981
509,0.0178033
510,0.0209237

